Unsupervised Learning of Adaptive Codebooks for Deep Feedback Encoding in FDD Systems

In this work, we propose a joint adaptive codebook construction and feedback generation scheme in frequency division duplex (FDD) systems. Both unsupervised and supervised deep learning techniques are used for this purpose. Based on a recently discovered equivalence of uplink (UL) and downlink (DL) channel state information (CSI) in terms of neural network learning, the codebook and associated deep encoder for feedback signaling is based on UL data only. Subsequently, the feedback encoder can be offloaded to the mobile terminals (MTs) to generate channel feedback there as efficiently as possible, without any training effort at the terminals or corresponding transfer of training and codebook data. Numerical simulations demonstrate the promising performance of the proposed method.

==> 16x4_3_6_12bit_se_means.txt <==
x mean
1 9.333871808850093
2 11.873412219099208
3 11.864026249741688
4 12.469571454800363
5 12.453844088048113
6 12.91127791911032
7 12.909483796766821
8 13.019230433330595
9 13.019033601722526
10 14.835338728891301
11 15.130727719036415

==> 16x4_6bit_se_means.txt <==
x mean
1 9.333871808850093
2 12.17771973433544
3 12.177801995599705
4 12.180251776887403
5 12.167820050010684
6 12.456876909989592
7 12.453844088008648
8 13.754632442165198
9 13.857590944389496
10 14.835338728891301
11 15.130727719036415

==> 16x4_6bit_se_means_withoutOMP.txt <==
x mean
1 9.333871808850093
2 12.196964783331817
3 12.177801994203808
4 12.469571454800363
5 12.453844088048113
6 13.754632442165198
7 14.835338728891301
8 15.130727719036415

==> 16x4_Mbit_se_means.txt <==
x mean
1 9.333871808850093
2 11.873412219099208
3 11.864026249741688
4 12.103907636658374
5 12.111953535948352
6 12.328858882170326
7 12.338637755344447
8 12.469571454800363
9 12.453844088048113
10 12.648408739271508
11 12.643416147505198
12 12.75387008043809
13 12.748405998212874
14 12.91127791911032
15 12.909483796766821
16 13.019230433330595
17 13.019033601722526
18 14.835338728891301
19 15.130727719036415

==> 32x16_6bit_se_means.txt <==
x mean
1 32.43823623391469
2 38.114985025565495
3 38.12564620629329
4 38.38939388534791
5 38.41024660309763
6 38.62248055827993
7 38.61993256975958
8 39.94282401714258
9 40.228644365340486
10 41.12287377980775
11 43.90566531212845

==> 32x16_6bit_se_means_withoutOMP.txt <==
x mean
1 32.43823623391469
2 38.114985025565495
3 38.12564620629329
4 38.62248055827993
5 38.61993256975958
6 39.94282401714258
7 41.12287377980775
8 43.90566531212845

==> cdf.txt <==
x_label,uniform,H_OMP_wf,H_OMP_cb_UL,H_OMP_cb_DL,H_LS_wf,H_LS_cb_UL,H_LS_cb_DL,H_cb_UL,H_cb_DL,unnipow_chan_subsp,optimal
0.0,0.348972,0.055586,0.00607,0.015023,0.18199,0.006426,0.008745,0.66179,0.681223,1.14043,1.75856
0.00114,0.362498,0.121467,0.020372,0.027756,0.329935,0.020302,0.018228,0.809349,0.791783,1.229437,1.887076
0.00228,0.365599,0.156352,0.028278,0.034906,0.36039,0.032057,0.025044,0.843154,0.843073,1.24784,1.924923
0.00342,0.372466,0.18363,0.032153,0.043105,0.396448,0.038974,0.036987,0.89096,0.888492,1.266724,1.965495
0.004559,0.379408,0.199146,0.039913,0.049481,0.416536,0.052107,0.045975,0.936219,0.911768,1.280952,1.977964
0.005699,0.383212,0.21727,0.04519,0.055042,0.439822,0.074542,0.054934,0.97087,0.968039,1.295779,2.010839
0.006839,0.38696,0.227699,0.050878,0.063214,0.462848,0.088113,0.063383,1.001268,0.991726,1.315516,2.06287
0.007979,0.392308,0.239585,0.055021,0.0701,0.484454,0.109991,0.085845,1.024074,1.022613,1.330513,2.08833
0.009119,0.398694,0.251989,0.060392,0.077552,0.491241,0.124077,0.110303,1.058402,1.045152,1.348727,2.123975
0.010259,0.404867,0.264508,0.064409,0.083735,0.50326,0.162869,0.147456,1.07667,1.068446,1.364062,2.152146
0.011399,0.412935,0.278658,0.074009,0.090428,0.513896,0.183113,0.170768,1.102584,1.097067,1.378714,2.1893
0.012538,0.42007,0.285725,0.082726,0.094794,0.533832,0.210481,0.19252,1.128837,1.124448,1.388189,2.216765
0.013678,0.426837,0.305685,0.08776,0.103663,0.544035,0.240274,0.232603,1.149695,1.144827,1.420619,2.239016
0.014818,0.433422,0.311772,0.099887,0.109278,0.5557,0.285073,0.262654,1.169557,1.174425,1.436165,2.26131
0.015958,0.438824,0.318286,0.108482,0.118517,0.571894,0.301636,0.286,1.186822,1.185879,1.45515,2.280517
0.017098,0.446544,0.328619,0.113576,0.132842,0.579589,0.332817,0.317504,1.198779,1.199597,1.484022,2.303969
0.018238,0.450723,0.33929,0.121861,0.143239,0.589657,0.364542,0.339461,1.217578,1.215105,1.500588,2.334718
0.019378,0.45885,0.353768,0.128858,0.152473,0.599976,0.395961,0.363019,1.235252,1.237517,1.514615,2.350986
0.020517,0.46543,0.363536,0.139414,0.160922,0.607105,0.460541,0.398992,1.248849,1.252509,1.532946,2.369556
0.021657,0.471929,0.371452,0.146306,0.17137,0.615645,0.47985,0.427699,1.265075,1.267099,1.555333,2.393802
0.022797,0.477323,0.380631,0.158044,0.182309,0.624619,0.502198,0.467075,1.287804,1.285897,1.562312,2.408442
0.023937,0.482637,0.387628,0.169959,0.18786,0.641959,0.52478,0.493096,1.299154,1.313138,1.585131,2.434493
0.025077,0.489175,0.399039,0.182496,0.195717,0.654403,0.553101,0.518922,1.313755,1.32595,1.611256,2.449745
0.026217,0.500219,0.411111,0.19306,0.202772,0.661878,0.570753,0.562611,1.334489,1.343115,1.63419,2.475476
0.027357,0.50406,0.41379,0.202931,0.20727,0.676578,0.607694,0.592267,1.355055,1.35644,1.652766,2.507243
0.028497,0.516547,0.420515,0.209596,0.217261,0.686395,0.630116,0.614453,1.37354,1.367346,1.670289,2.528207
0.029636,0.527412,0.430127,0.219163,0.232185,0.700247,0.651557,0.628462,1.385333,1.389861,1.700325,2.551292
0.030776,0.535897,0.437383,0.226044,0.239419,0.718251,0.67333,0.65589,1.397548,1.404158,1.732807,2.57176
0.031916,0.543642,0.445433,0.237696,0.249576,0.736834,0.687565,0.678636,1.417404,1.420044,1.747698,2.591659
0.033056,0.549252,0.451326,0.249001,0.257505,0.751174,0.712144,0.698415,1.440115,1.436519,1.766425,2.616743
0.034196,0.553922,0.458542,0.260066,0.268897,0.767188,0.737955,0.723622,1.453847,1.450467,1.784056,2.644389
0.035336,0.560674,0.469991,0.271035,0.274384,0.783471,0.762486,0.737906,1.470261,1.46978,1.807561,2.67404
0.036476,0.565943,0.479488,0.284315,0.285568,0.793958,0.77725,0.770741,1.48933,1.488266,1.834192,2.704071
0.037615,0.576235,0.485289,0.294199,0.300469,0.804954,0.799934,0.778675,1.504514,1.505972,1.850491,2.715806
0.038755,0.588488,0.495673,0.29991,0.309734,0.816909,0.815255,0.792729,1.520322,1.51969,1.873623,2.739115
0.039895,0.596742,0.504914,0.307048,0.320673,0.833622,0.84179,0.814915,1.535428,1.541173,1.888267,2.757398
0.041035,0.60003,0.510623,0.314743,0.332732,0.844271,0.859868,0.839991,1.553464,1.558809,1.915607,2.784681
0.042175,0.609802,0.517944,0.324693,0.34515,0.857937,0.882145,0.871812,1.571338,1.573429,1.938423,2.812127
0.043315,0.618408,0.523496,0.335668,0.35672,0.874788,0.904561,0.882544,1.583709,1.599133,1.960015,2.83135
0.044455,0.625876,0.533942,0.356681,0.378323,0.891784,0.916968,0.901028,1.599543,1.61452,1.97219,2.84966
0.045594,0.640444,0.544582,0.369665,0.393039,0.911173,0.935692,0.920971,1.61361,1.62672,1.99377,2.879004
0.046734,0.649132,0.552183,0.378784,0.410573,0.924413,0.961763,0.933798,1.633353,1.64012,2.011762,2.902223
0.047874,0.655778,0.560975,0.390337,0.41678,0.934479,0.996996,0.958413,1.647971,1.654755,2.047344,2.921396
0.049014,0.661868,0.572373,0.404369,0.429427,0.947651,1.010451,0.991493,1.665512,1.678749,2.064314,2.932692
0.050154,0.671763,0.583439,0.413877,0.438253,0.959679,1.031595,1.015627,1.686896,1.691973,2.088571,2.948162
0.051294,0.677509,0.593803,0.427425,0.449901,0.971947,1.059891,1.025367,1.712112,1.70855,2.101495,2.959341
0.052434,0.683275,0.604803,0.440406,0.459673,0.991917,1.0828,1.04968,1.735653,1.730481,2.122645,2.996027
0.053573,0.690234,0.61011,0.447722,0.471111,1.004216,1.096754,1.067671,1.745889,1.742409,2.140597,3.016688
0.054713,0.698108,0.619847,0.456004,0.483211,1.024824,1.111115,1.085073,1.754173,1.75555,2.161877,3.05684
0.055853,0.704874,0.626124,0.469386,0.490005,1.042818,1.127528,1.100647,1.766789,1.77094,2.176767,3.066106
0.056993,0.713912,0.633373,0.48994,0.508129,1.053986,1.149578,1.128308,1.781537,1.799666,2.204066,3.086281
0.058133,0.723681,0.643575,0.505036,0.518996,1.076053,1.177567,1.153356,1.798071,1.820153,2.22312,3.117938
0.059273,0.734062,0.651005,0.524242,0.528386,1.092453,1.188974,1.176281,1.811451,1.833903,2.244184,3.134984
0.060413,0.750955,0.664124,0.531455,0.533729,1.105171,1.19802,1.18936,1.83076,1.853135,2.276198,3.155738
0.061552,0.758637,0.673912,0.543225,0.545503,1.130855,1.225028,1.214011,1.849751,1.86243,2.299095,3.175929
0.062692,0.765328,0.686878,0.558605,0.556231,1.14066,1.243231,1.225679,1.877856,1.883049,2.334713,3.197625
0.063832,0.77393,0.698598,0.579799,0.564564,1.159881,1.272522,1.242271,1.909327,1.903596,2.356176,3.222175
0.064972,0.783269,0.706657,0.585606,0.573882,1.168583,1.290097,1.270664,1.929768,1.923383,2.377316,3.252296
0.066112,0.79468,0.712493,0.59536,0.580207,1.188488,1.312516,1.290743,1.951711,1.964158,2.399297,3.283335
0.067252,0.802293,0.718804,0.605642,0.590914,1.207395,1.330934,1.309807,1.980771,1.998814,2.428696,3.322106
0.068392,0.807106,0.727358,0.621624,0.60532,1.215869,1.355766,1.324686,1.998812,2.02005,2.455904,3.340754
0.069532,0.81928,0.737783,0.632867,0.615638,1.236454,1.385713,1.346585,2.017276,2.03804,2.469097,3.358267
0.070671,0.826555,0.751604,0.646062,0.627525,1.25282,1.406238,1.379261,2.038378,2.052497,2.479182,3.378012
0.071811,0.835444,0.761811,0.657061,0.64558,1.264462,1.42322,1.402646,2.064281,2.071076,2.503798,3.403856
0.072951,0.851196,0.768655,0.668657,0.65589,1.280711,1.442602,1.425942,2.078842,2.089183,2.536507,3.4374
0.074091,0.857652,0.776979,0.680227,0.662664,1.301117,1.468288,1.447205,2.097895,2.09971,2.570734,3.455782
0.075231,0.8725,0.789229,0.690472,0.676523,1.325754,1.494633,1.464474,2.125808,2.120612,2.593002,3.474494
0.076371,0.884896,0.799364,0.703686,0.690958,1.345461,1.510022,1.488266,2.145109,2.144268,2.614343,3.49633
0.077511,0.895464,0.811718,0.709292,0.700147,1.360128,1.533968,1.505265,2.152206,2.170626,2.646669,3.5182
0.07865,0.902887,0.821624,0.723198,0.713269,1.367966,1.541717,1.532996,2.177336,2.197434,2.672593,3.559303
0.07979,0.910564,0.835668,0.734667,0.720498,1.379306,1.560586,1.552154,2.199152,2.208243,2.696595,3.587157
0.08093,0.920304,0.84545,0.740717,0.731934,1.409707,1.586615,1.561448,2.214904,2.216565,2.717109,3.603092
0.08207,0.93491,0.860198,0.758164,0.742679,1.420406,1.601766,1.575871,2.223213,2.23332,2.736164,3.624949
0.08321,0.943216,0.870655,0.769028,0.751858,1.437903,1.619842,1.595061,2.241688,2.254882,2.766625,3.655983
0.08435,0.950753,0.877009,0.788279,0.765859,1.456588,1.644977,1.633008,2.26299,2.273206,2.782396,3.677226
0.08549,0.958225,0.884344,0.799062,0.776833,1.467283,1.673029,1.662535,2.279789,2.298408,2.814538,3.699338
0.086629,0.97443,0.891975,0.810688,0.79513,1.48615,1.694279,1.690074,2.307369,2.312404,2.844025,3.725918
0.087769,0.981885,0.904167,0.825589,0.811532,1.508228,1.711497,1.706731,2.324108,2.328933,2.866385,3.745555
0.088909,0.990621,0.918773,0.834531,0.829141,1.531228,1.740387,1.730508,2.342904,2.350944,2.88861,3.764829
0.090049,0.998933,0.930439,0.842271,0.839242,1.545096,1.779989,1.767654,2.356342,2.369265,2.905263,3.777198
0.091189,1.013,0.944079,0.85528,0.856202,1.562955,1.804911,1.791403,2.373036,2.385807,2.937859,3.797988
0.092329,1.021842,0.952295,0.864038,0.864222,1.588331,1.829854,1.814445,2.40134,2.404412,2.958115,3.815472
0.093469,1.035632,0.959382,0.872293,0.879122,1.620868,1.844431,1.8337,2.418864,2.420679,2.992809,3.846702
0.094608,1.043678,0.971962,0.890771,0.886584,1.643107,1.868152,1.852727,2.43848,2.453161,3.005604,3.862279
0.095748,1.059635,0.981723,0.90324,0.892841,1.657917,1.879182,1.874119,2.455168,2.470788,3.026359,3.885122
0.096888,1.072571,0.988159,0.916226,0.902303,1.674901,1.898204,1.901287,2.478099,2.500671,3.037085,3.904736
0.098028,1.086029,0.998935,0.925919,0.910368,1.705709,1.919378,1.931952,2.502873,2.515508,3.06174,3.944043
0.099168,1.092227,1.009434,0.936888,0.918838,1.730733,1.946587,1.962203,2.53437,2.539883,3.094457,3.960942
0.100308,1.102844,1.019512,0.946638,0.933814,1.746062,1.975074,1.97913,2.550229,2.559997,3.12378,3.989823
0.101448,1.110766,1.030661,0.957157,0.943145,1.755275,1.992752,1.998936,2.57345,2.577083,3.156878,4.013236
0.102587,1.125573,1.045482,0.971248,0.956679,1.794319,2.034805,2.023051,2.598961,2.594531,3.180274,4.057288
0.103727,1.141035,1.05133,0.986798,0.966996,1.825045,2.060734,2.041325,2.617781,2.614812,3.195316,4.073426
0.104867,1.149437,1.06032,0.998872,0.990024,1.847415,2.070893,2.056082,2.639476,2.639914,3.215515,4.099927
0.106007,1.161629,1.071049,1.014585,0.999163,1.870947,2.081562,2.075144,2.654902,2.65666,3.231342,4.134615
0.107147,1.171315,1.077835,1.02814,1.014535,1.891642,2.098343,2.094682,2.679405,2.681783,3.272972,4.154913
0.108287,1.179138,1.09222,1.037013,1.027897,1.909339,2.123409,2.111861,2.698135,2.711462,3.292518,4.198491
0.109427,1.201244,1.110169,1.043813,1.042839,1.922245,2.153007,2.134834,2.715925,2.734555,3.314236,4.219856
0.110567,1.211542,1.121437,1.056686,1.057404,1.952326,2.174804,2.167277,2.735239,2.742373,3.332677,4.24911
0.111706,1.219567,1.131281,1.066428,1.065525,1.970043,2.205131,2.19632,2.7539,2.760428,3.366934,4.264723
0.112846,1.228942,1.14887,1.086342,1.081015,1.98514,2.229992,2.210591,2.766751,2.777514,3.400698,4.289937
0.113986,1.241132,1.162043,1.095364,1.093735,2.010272,2.247729,2.226216,2.78599,2.797388,3.429118,4.311442
0.115126,1.251892,1.175012,1.111707,1.105635,2.028853,2.268341,2.244132,2.809207,2.821492,3.455607,4.330911
0.116266,1.266215,1.186792,1.124101,1.117034,2.045955,2.282366,2.263906,2.828975,2.84221,3.481329,4.349936
0.117406,1.27372,1.196608,1.142653,1.13233,2.063831,2.324108,2.307936,2.845385,2.872438,3.501611,4.382432
0.118546,1.283312,1.20839,1.155921,1.140274,2.07744,2.342058,2.33114,2.882696,2.897741,3.537559,4.398108
0.119685,1.294667,1.22083,1.169051,1.155944,2.116089,2.375507,2.366117,2.898444,2.92061,3.572123,4.420991
0.120825,1.311282,1.233816,1.182167,1.173885,2.136262,2.403932,2.39089,2.925516,2.94491,3.591343,4.452009
0.121965,1.318266,1.248712,1.195904,1.18206,2.155786,2.417552,2.420679,2.944222,2.963201,3.609642,4.485615
0.123105,1.328602,1.261673,1.212619,1.204177,2.171317,2.437333,2.440305,2.96474,2.992799,3.631771,4.531646
0.124245,1.337368,1.271282,1.229875,1.221331,2.191487,2.459142,2.463488,2.99594,3.011847,3.656785,4.561107
0.125385,1.353765,1.288969,1.242202,1.238044,2.219585,2.481882,2.494238,3.017062,3.040303,3.693844,4.581242
0.126525,1.369751,1.298859,1.252925,1.248118,2.232206,2.495773,2.518278,3.038388,3.071022,3.717857,4.602086
0.127664,1.381509,1.313235,1.270089,1.271623,2.254335,2.51828,2.536201,3.05815,3.086875,3.731091,4.629697
0.128804,1.394415,1.324308,1.287834,1.28254,2.275192,2.550253,2.56483,3.082513,3.115264,3.766902,4.647787
0.129944,1.407189,1.338417,1.301199,1.296236,2.306602,2.567287,2.584803,3.11264,3.136622,3.800342,4.666139
0.131084,1.417716,1.358543,1.319239,1.32142,2.322793,2.593471,2.607287,3.145456,3.160545,3.837781,4.702715
0.132224,1.438058,1.377624,1.331801,1.333252,2.348195,2.62365,2.620127,3.165557,3.182492,3.865031,4.721124
0.133364,1.450024,1.388711,1.355963,1.344845,2.375491,2.639476,2.635631,3.186079,3.198253,3.898548,4.740315
0.134504,1.46964,1.405586,1.365696,1.366618,2.39659,2.659337,2.650104,3.210238,3.21628,3.919001,4.769509
0.135643,1.487151,1.423387,1.382388,1.38777,2.426868,2.685919,2.67011,3.232976,3.242105,3.945163,4.799212
0.136783,1.494933,1.440013,1.398207,1.396159,2.464184,2.700283,2.701769,3.267988,3.26902,3.975131,4.827614
0.137923,1.504375,1.448245,1.415903,1.429222,2.48779,2.732353,2.712808,3.286295,3.297186,4.013454,4.853811
0.139063,1.518546,1.463502,1.426701,1.445462,2.50282,2.764161,2.736038,3.320167,3.323369,4.046246,4.872287
0.140203,1.526509,1.480282,1.4425,1.46351,2.554126,2.783525,2.763284,3.337184,3.349644,4.072602,4.896323
0.141343,1.5348,1.497257,1.456695,1.489391,2.58157,2.804862,2.790581,3.350242,3.367022,4.10128,4.945379
0.142483,1.559772,1.510195,1.475336,1.503154,2.618508,2.819199,2.843007,3.357832,3.39176,4.141316,4.964311
0.143622,1.580699,1.520879,1.49762,1.521455,2.646244,2.841489,2.866133,3.402601,3.427006,4.188982,5.00394
0.144762,1.611351,1.535032,1.513424,1.540562,2.661475,2.873477,2.891946,3.426021,3.453414,4.210726,5.043919
0.145902,1.630121,1.556251,1.530885,1.562363,2.683922,2.89721,2.931029,3.439307,3.470417,4.238191,5.088653
0.147042,1.648217,1.570287,1.557202,1.582707,2.715901,2.926463,2.952563,3.4744,3.487747,4.278073,5.111493
0.148182,1.672174,1.587411,1.568518,1.603786,2.745124,2.949994,2.973431,3.502918,3.519416,4.31293,5.150676
0.149322,1.679119,1.60375,1.585354,1.614862,2.773108,2.981729,2.998994,3.521752,3.543615,4.375282,5.201399
0.150462,1.704356,1.629445,1.598139,1.626127,2.816435,3.024964,3.031911,3.548089,3.556151,4.421524,5.240272
0.151602,1.720407,1.644023,1.618147,1.640581,2.854439,3.051269,3.065956,3.573438,3.577236,4.457742,5.301122
0.152741,1.744386,1.656213,1.635635,1.658531,2.877551,3.086299,3.087283,3.606313,3.599259,4.474136,5.338386
0.153881,1.765594,1.671964,1.651712,1.67906,2.902356,3.112986,3.132047,3.632072,3.631276,4.515472,5.35976
0.155021,1.78872,1.686764,1.669444,1.689296,2.926472,3.130253,3.159977,3.655413,3.671641,4.560641,5.419383
0.156161,1.809433,1.701326,1.681466,1.709826,2.986134,3.149465,3.191472,3.674822,3.692794,4.596051,5.44636
0.157301,1.830412,1.715206,1.696587,1.726331,3.009628,3.166465,3.227388,3.692182,3.71069,4.628245,5.47278
0.158441,1.843638,1.732033,1.731155,1.74341,3.043264,3.212685,3.248205,3.706171,3.7301,4.65462,5.499931
0.159581,1.860231,1.741272,1.744619,1.766727,3.069641,3.260091,3.26902,3.736313,3.750603,4.701535,5.531729
0.16072,1.867822,1.756952,1.765987,1.780412,3.111401,3.282671,3.311918,3.76551,3.79591,4.735276,5.555708
0.16186,1.883352,1.769761,1.786756,1.796411,3.138755,3.298761,3.349521,3.805217,3.820846,4.775516,5.574353
0.163,1.903974,1.7768,1.802502,1.806413,3.182201,3.330572,3.371532,3.828595,3.845363,4.799728,5.596257
0.16414,1.9184,1.788689,1.817627,1.827121,3.207203,3.369801,3.392202,3.844749,3.872203,4.851019,5.625408
0.16528,1.932544,1.812278,1.832823,1.856032,3.22903,3.384705,3.427006,3.879932,3.897598,4.882215,5.646509
0.16642,1.945556,1.827631,1.853328,1.868399,3.253694,3.396464,3.453867,3.902806,3.914179,4.911957,5.659555
0.16756,1.962309,1.838637,1.879143,1.886012,3.277216,3.427219,3.469217,3.92413,3.929605,4.949315,5.692263
0.168699,1.984893,1.850947,1.891238,1.910475,3.302615,3.440263,3.489966,3.941051,3.950874,5.00115,5.731272
0.169839,1.993601,1.866775,1.922794,1.922896,3.336127,3.46898,3.518581,3.958312,3.973052,5.037722,5.764319
0.170979,2.011333,1.889249,1.943528,1.936308,3.37713,3.502918,3.541222,3.977813,3.994175,5.062186,5.774367
0.172119,2.031242,1.899595,1.979258,1.973902,3.397523,3.520854,3.562932,4.005682,4.026956,5.082913,5.803528
0.173259,2.0572,1.91435,2.003678,2.003967,3.435715,3.547694,3.595933,4.029751,4.047297,5.11666,5.834186
0.174399,2.078431,1.944303,2.021056,2.017948,3.48226,3.576102,3.621367,4.050811,4.074242,5.153385,5.865034
0.175539,2.091487,1.962978,2.044524,2.030273,3.507879,3.593565,3.653567,4.070527,4.101189,5.186279,5.90276
0.176678,2.105535,1.982689,2.076798,2.062522,3.536913,3.609709,3.701022,4.109441,4.126678,5.206219,5.93409
0.177818,2.128617,2.002178,2.108611,2.078086,3.580227,3.636999,3.720946,4.132829,4.15736,5.249732,5.971305
0.178958,2.148059,2.021888,2.127289,2.090608,3.597981,3.666624,3.741219,4.160006,4.195729,5.269453,6.007462
0.180098,2.16229,2.036249,2.14104,2.110223,3.623504,3.701536,3.770326,4.184102,4.217309,5.298141,6.041705
0.181238,2.183883,2.055004,2.164035,2.128924,3.655761,3.720776,3.81232,4.198126,4.23739,5.317243,6.059654
0.182378,2.193626,2.073638,2.195744,2.154459,3.686229,3.762295,3.822323,4.24299,4.266398,5.336331,6.089106
0.183518,2.203543,2.092307,2.220705,2.180952,3.743417,3.793128,3.845809,4.265812,4.302403,5.360488,6.122395
0.184657,2.216864,2.115729,2.237022,2.207814,3.773492,3.817089,3.880355,4.28816,4.322721,5.380404,6.152452
0.185797,2.238483,2.134331,2.263159,2.222791,3.804282,3.849748,3.911089,4.329352,4.340826,5.397098,6.173481
0.186937,2.25227,2.150079,2.281532,2.249003,3.823888,3.877751,3.92346,4.353458,4.366078,5.440487,6.193816
0.188077,2.262702,2.16175,2.305001,2.283319,3.864938,3.9109,3.949818,4.3765,4.380773,5.47038,6.219908
0.189217,2.280094,2.17733,2.322511,2.30755,3.888765,3.941186,3.974017,4.400576,4.412368,5.508268,6.263359
0.190357,2.291673,2.191547,2.347216,2.331595,3.909689,3.956528,3.989969,4.421884,4.43046,5.532173,6.311788
0.191497,2.317792,2.207287,2.372762,2.357014,3.919335,3.984109,4.019041,4.44451,4.467325,5.556271,6.334691
0.192636,2.336551,2.228631,2.409043,2.392102,3.946518,4.010352,4.04265,4.481147,4.499477,5.572472,6.366214
0.193776,2.356836,2.247502,2.431033,2.412165,3.976611,4.034794,4.084341,4.514826,4.532412,5.596211,6.387541
0.194916,2.377319,2.26295,2.450376,2.43428,4.017115,4.055233,4.098767,4.537848,4.558513,5.626401,6.446191
0.196056,2.393395,2.28862,2.475422,2.451279,4.035948,4.082033,4.133705,4.559592,4.580418,5.669745,6.454723
0.197196,2.410149,2.317576,2.491849,2.476528,4.056036,4.117489,4.145663,4.587468,4.612695,5.700159,6.48478
0.198336,2.430295,2.336926,2.521603,2.494288,4.077152,4.134365,4.18124,4.596985,4.639877,5.724621,6.51248
0.199476,2.448844,2.35079,2.540685,2.520737,4.115957,4.166915,4.212412,4.629931,4.657584,5.771643,6.545602
0.200616,2.469606,2.369743,2.562795,2.539216,4.146604,4.219674,4.226294,4.653633,4.68907,5.813544,6.572611
0.201755,2.491564,2.383527,2.588668,2.567448,4.180344,4.252847,4.251003,4.69206,4.706475,5.844944,6.601475
0.202895,2.509235,2.405439,2.622212,2.598167,4.217482,4.265527,4.264396,4.709254,4.7271,5.895709,6.627023
0.204035,2.519395,2.41599,2.650065,2.617202,4.236822,4.322842,4.296099,4.731162,4.744464,5.920423,6.655649
0.205175,2.537089,2.427349,2.666964,2.641358,4.28217,4.33931,4.308819,4.747056,4.779956,5.946503,6.678762
0.206315,2.554622,2.440783,2.700283,2.668995,4.315972,4.354187,4.33286,4.793923,4.795138,5.988952,6.698076
0.207455,2.565258,2.463383,2.744347,2.690119,4.346428,4.389676,4.367865,4.822429,4.81755,6.016591,6.717756
0.208595,2.578454,2.484685,2.755344,2.706176,4.364624,4.414263,4.404245,4.846575,4.844447,6.051574,6.757816
0.209734,2.591946,2.525776,2.785139,2.729968,4.39204,4.425673,4.42765,4.8657,4.875735,6.06814,6.791256
0.210874,2.610762,2.552957,2.80581,2.764348,4.413268,4.443253,4.444284,4.887068,4.887974,6.088324,6.79832
0.212014,2.629357,2.566696,2.841834,2.794314,4.439852,4.46707,4.46782,4.905373,4.912316,6.126122,6.813368
0.213154,2.643561,2.585745,2.863121,2.832366,4.462339,4.489128,4.493274,4.923853,4.939763,6.157397,6.834533
0.214294,2.65933,2.608985,2.888503,2.849279,4.496162,4.517053,4.518097,4.950912,4.980752,6.18903,6.863162
0.215434,2.675975,2.624483,2.908354,2.881932,4.522408,4.552503,4.541772,4.969488,4.997303,6.207305,6.890031
0.216574,2.683114,2.645105,2.932515,2.893452,4.543599,4.569631,4.556089,5.005467,5.020782,6.236724,6.910244
0.217713,2.693889,2.6679,2.978052,2.934533,4.564933,4.609995,4.578395,5.028812,5.040426,6.262474,6.951595
0.218853,2.702668,2.68505,2.990215,2.946995,4.609719,4.625596,4.604711,5.054856,5.0729,6.292695,6.983119
0.219993,2.717684,2.70628,3.003911,2.979485,4.630195,4.636757,4.621735,5.094593,5.104588,6.316257,7.005494
0.221133,2.732177,2.724387,3.024964,3.022339,4.646955,4.65934,4.634671,5.114286,5.13083,6.347436,7.038911
0.222273,2.755015,2.754677,3.057775,3.054907,4.68033,4.69206,4.678396,5.130099,5.156954,6.373566,7.070929
0.223413,2.775818,2.77854,3.090925,3.079693,4.698976,4.722972,4.720738,5.15401,5.179211,6.410888,7.080714
0.224553,2.798219,2.814015,3.121576,3.098583,4.72745,4.740115,4.749295,5.17832,5.205262,6.450044,7.112972
0.225692,2.807556,2.833415,3.14245,3.117739,4.749851,4.765726,4.779137,5.197599,5.226987,6.486061,7.142643
0.226832,2.821861,2.851184,3.173398,3.143942,4.77632,4.776708,4.813937,5.219667,5.251449,6.504914,7.155748
0.227972,2.840326,2.880508,3.198493,3.170847,4.795196,4.80497,4.843449,5.232558,5.278799,6.526981,7.189479
0.229112,2.853566,2.899041,3.217537,3.194132,4.837869,4.829694,4.871585,5.261433,5.315555,6.551882,7.226838
0.230252,2.863945,2.920681,3.252255,3.224849,4.861445,4.8657,4.899422,5.286047,5.338666,6.578186,7.245951
0.231392,2.872265,2.951672,3.279885,3.256931,4.897854,4.891157,4.914448,5.313007,5.355291,6.605946,7.263423
0.232532,2.894691,2.96662,3.302891,3.269731,4.938725,4.921352,4.943623,5.33103,5.38661,6.640613,7.283699
0.233671,2.927176,2.998985,3.333795,3.297186,4.974367,4.957962,4.970694,5.360153,5.406927,6.658547,7.297432
0.234811,2.943716,3.017548,3.364038,3.323513,4.996814,4.96679,4.997745,5.38221,5.431462,6.690389,7.318704
0.235951,2.973737,3.03988,3.391178,3.352582,5.057271,5.005959,5.037001,5.406383,5.456948,6.725579,7.347856
0.237091,2.995961,3.069592,3.425592,3.375119,5.079736,5.033183,5.094401,5.427125,5.475197,6.74335,7.399449
0.238231,3.018849,3.091407,3.457133,3.390794,5.111925,5.063943,5.11323,5.449927,5.485632,6.776282,7.418216
0.239371,3.048781,3.117679,3.474944,3.443576,5.146533,5.08765,5.136698,5.477402,5.507773,6.822015,7.459157
0.240511,3.063643,3.132689,3.503089,3.49699,5.183164,5.116215,5.159313,5.501833,5.539909,6.865895,7.485713
0.241651,3.0837,3.157309,3.525348,3.537773,5.224177,5.138913,5.190287,5.526991,5.562984,6.900411,7.510602
0.24279,3.102078,3.180946,3.548042,3.580746,5.267313,5.162255,5.213765,5.544616,5.594042,6.936746,7.533994
0.24393,3.116898,3.204977,3.577951,3.595333,5.302996,5.179893,5.242944,5.582641,5.618382,6.962366,7.572637
0.24507,3.133799,3.240434,3.599947,3.609814,5.328535,5.211841,5.27057,5.618358,5.646607,6.996581,7.607955
0.24621,3.143676,3.266687,3.612619,3.638132,5.351767,5.240588,5.299229,5.641742,5.66194,7.025358,7.6437
0.24735,3.166822,3.296496,3.631557,3.702124,5.375202,5.263973,5.328299,5.6599,5.691554,7.053082,7.662323
0.24849,3.189969,3.329105,3.669878,3.736247,5.40667,5.286047,5.350248,5.678393,5.714797,7.088037,7.710471
0.24963,3.21316,3.353841,3.701005,3.753444,5.433767,5.309224,5.370051,5.698764,5.750146,7.135465,7.741963
0.250769,3.229404,3.370529,3.730605,3.792571,5.457295,5.33103,5.397788,5.717797,5.764999,7.160884,7.76947
0.251909,3.248506,3.399185,3.759319,3.806212,5.469732,5.353143,5.414625,5.749891,5.789802,7.182549,7.79453
0.253049,3.271322,3.421843,3.784511,3.827392,5.497877,5.387301,5.445507,5.769043,5.811487,7.204657,7.818114
0.254189,3.299638,3.443132,3.804926,3.848878,5.529566,5.41213,5.469283,5.810334,5.84006,7.233951,7.844068
0.255329,3.312369,3.461624,3.843257,3.862752,5.566582,5.435062,5.484357,5.825661,5.867639,7.256457,7.866859
0.256469,3.330863,3.480377,3.862773,3.905037,5.60798,5.47094,5.521534,5.854692,5.893198,7.291231,7.90623
0.257609,3.352004,3.496107,3.886565,3.93549,5.631813,5.501801,5.544423,5.879906,5.904706,7.321104,7.944612
0.258748,3.369148,3.508139,3.918204,3.977726,5.671546,5.512968,5.567049,5.911371,5.933759,7.359925,7.966124
0.259888,3.388289,3.519761,3.95424,3.999886,5.69914,5.539716,5.58796,5.934036,5.959665,7.387867,7.99093
0.261028,3.407027,3.542903,3.985045,4.018479,5.716916,5.578394,5.618382,5.953735,5.977352,7.416136,8.020153
0.262168,3.438129,3.568105,4.023681,4.050597,5.748094,5.598484,5.643026,5.974022,6.001433,7.446558,8.052964
0.263308,3.447858,3.589372,4.052185,4.084632,5.785286,5.622597,5.664317,6.002942,6.028557,7.484731,8.087551
0.264448,3.463857,3.622791,4.087466,4.112512,5.808859,5.641742,5.694896,6.022289,6.056575,7.513441,8.118759
0.265588,3.489231,3.650911,4.120257,4.151949,5.857876,5.668519,5.727579,6.064936,6.081118,7.562863,8.151283
0.266727,3.507604,3.673733,4.148344,4.181278,5.904603,5.688362,5.754131,6.082448,6.095219,7.595414,8.167282
0.267867,3.518689,3.693874,4.184733,4.202587,5.943532,5.70742,5.772164,6.115447,6.119336,7.622108,8.191854
0.269007,3.532188,3.719283,4.223998,4.23739,5.962961,5.738885,5.793575,6.143776,6.142208,7.651691,8.220781
0.270147,3.556693,3.748121,4.262105,4.253432,5.989952,5.756089,5.805147,6.168514,6.166256,7.678536,8.247462
0.271287,3.573781,3.784652,4.29342,4.2978,6.012904,5.780535,5.822919,6.188094,6.194808,7.710049,8.273168
0.272427,3.586736,3.816071,4.33466,4.330184,6.053218,5.813342,5.850783,6.21175,6.211511,7.73994,8.29931
0.273567,3.600583,3.839234,4.364082,4.350459,6.077425,5.834145,5.869044,6.240686,6.252717,7.77268,8.344178
0.274706,3.622938,3.864489,4.38423,4.383881,6.099996,5.870374,5.893901,6.279601,6.299458,7.833028,8.366381
0.275846,3.643655,3.878838,4.415979,4.432234,6.14033,5.891928,5.921076,6.307602,6.322062,7.846727,8.380897
0.276986,3.656896,3.92275,4.441164,4.457893,6.165128,5.927784,5.958347,6.320177,6.338765,7.863902,8.399744
0.278126,3.666572,3.954447,4.457297,4.486919,6.191675,5.947658,5.993733,6.345029,6.362624,7.906373,8.424123
0.279266,3.69233,3.976194,4.480352,4.505128,6.220856,5.973432,6.010807,6.364698,6.38213,7.927332,8.455359
0.280406,3.715903,4.001174,4.513003,4.54491,6.24191,5.989256,6.040529,6.396161,6.414808,7.959413,8.472434
0.281546,3.729371,4.018237,4.537488,4.600851,6.280575,6.017372,6.070277,6.425432,6.433595,7.98893,8.507333
0.282686,3.754079,4.043002,4.580648,4.622454,6.297448,6.046394,6.091768,6.439048,6.45487,8.025789,8.53547
0.283825,3.777123,4.079011,4.598385,4.643936,6.356661,6.06502,6.11445,6.459816,6.471889,8.051851,8.551088
0.284965,3.792121,4.107293,4.632081,4.670178,6.395091,6.080107,6.139891,6.47267,6.495352,8.090616,8.606672
0.286105,3.832929,4.136327,4.659066,4.687051,6.432626,6.103032,6.165965,6.495765,6.525824,8.120953,8.643896
0.287245,3.840851,4.157767,4.692449,4.722693,6.461319,6.143115,6.193302,6.53854,6.546082,8.136402,8.698212
0.288385,3.862178,4.198079,4.724903,4.751215,6.49156,6.168514,6.211511,6.561498,6.567396,8.188726,8.744096
0.289525,3.885349,4.212693,4.773746,4.795544,6.529352,6.187829,6.234388,6.594085,6.601588,8.220626,8.772889
0.290665,3.911761,4.228745,4.803809,4.823773,6.563313,6.220399,6.252717,6.610237,6.622918,8.254302,8.80585
0.291804,3.936631,4.250147,4.820782,4.862761,6.614312,6.24176,6.281626,6.63488,6.642515,8.276568,8.829088
0.292944,3.965904,4.304568,4.846413,4.89085,6.635384,6.278824,6.311628,6.66107,6.654171,8.309997,8.854324
0.294084,3.986137,4.332396,4.87484,4.919334,6.664529,6.299267,6.329753,6.678232,6.669753,8.340762,8.887659
0.295224,4.001378,4.356953,4.898669,4.959422,6.702754,6.318868,6.355526,6.696087,6.681001,8.376749,8.930953
0.296364,4.019318,4.377375,4.922226,4.996074,6.755962,6.347859,6.39542,6.715663,6.702956,8.414211,8.951569
0.297504,4.046494,4.42167,4.964201,5.011984,6.788818,6.362699,6.417602,6.744654,6.734812,8.447801,8.980028
0.298644,4.068042,4.444723,4.990556,5.037867,6.830581,6.385729,6.432499,6.774794,6.759704,8.481959,9.010315
0.299783,4.092765,4.487118,5.018541,5.07302,6.856102,6.430945,6.45487,6.798517,6.77945,8.550613,9.03303
0.300923,4.108292,4.546999,5.051336,5.119115,6.898249,6.464745,6.479777,6.822451,6.815629,8.585051,9.067307
0.302063,4.128901,4.571665,5.086794,5.151093,6.913968,6.482774,6.504052,6.835817,6.846396,8.611203,9.084912
0.303203,4.152335,4.606798,5.13638,5.190462,6.937991,6.509577,6.532422,6.864649,6.867764,8.64873,9.122412
0.304343,4.167965,4.642361,5.164126,5.216361,6.971053,6.534758,6.564193,6.899229,6.881771,8.682975,9.155046
0.305483,4.197773,4.685144,5.198759,5.232058,7.004026,6.561324,6.58851,6.912572,6.906973,8.715709,9.199813
0.306623,4.217168,4.7104,5.221743,5.257895,7.052607,6.587865,6.609376,6.931178,6.931006,8.774707,9.214062
0.307762,4.238625,4.746242,5.2642,5.296195,7.091084,6.610355,6.629426,6.946337,6.950024,8.803613,9.232834
0.308902,4.252595,4.778238,5.290807,5.338986,7.110875,6.633635,6.658617,6.960172,6.963661,8.84438,9.275201
0.310042,4.267107,4.811758,5.31924,5.359997,7.151783,6.654859,6.674905,6.982123,6.986102,8.873538,9.297241
0.311182,4.294236,4.836366,5.337411,5.386596,7.180914,6.672372,6.696009,7.000452,7.024483,8.887713,9.334385
0.312322,4.320419,4.892881,5.376053,5.418933,7.211411,6.704884,6.718771,7.016949,7.048477,8.91002,9.37658
0.313462,4.338687,4.917648,5.404896,5.442616,7.251272,6.728603,6.741973,7.04887,7.075803,8.929208,9.402639
0.314602,4.355076,4.961604,5.464144,5.492226,7.306298,6.755245,6.764976,7.088343,7.093983,8.996852,9.416098
0.315741,4.370227,4.996748,5.489437,5.509127,7.327014,6.777566,6.800749,7.101761,7.109824,9.022674,9.440294
0.316881,4.393427,5.015407,5.529507,5.544504,7.352573,6.793282,6.815629,7.130234,7.141294,9.046004,9.478188
0.318021,4.409268,5.045632,5.557188,5.569731,7.373834,6.810573,6.84337,7.160426,7.161279,9.065996,9.502315
0.319161,4.426373,5.087414,5.595782,5.608913,7.405379,6.843408,6.866535,7.185371,7.188982,9.085692,9.533949
0.320301,4.449164,5.11223,5.634402,5.658974,7.442596,6.865653,6.876974,7.200773,7.209723,9.123892,9.567452
0.321441,4.472946,5.15372,5.66786,5.676257,7.487585,6.891987,6.8876,7.227872,7.236562,9.15163,9.594481
0.322581,4.495627,5.18567,5.710312,5.700395,7.517342,6.931009,6.925317,7.2442,7.26334,9.176479,9.625315
0.323721,4.517371,5.204378,5.751465,5.737802,7.531119,6.945066,6.936705,7.260463,7.300022,9.200736,9.641279
0.32486,4.545245,5.241213,5.770413,5.7668,7.56354,6.980332,6.959288,7.286603,7.328643,9.267614,9.682037
0.326,4.561194,5.277488,5.786072,5.810755,7.591245,7.00021,6.980005,7.3149,7.352881,9.29421,9.714938
0.32714,4.589407,5.32343,5.83411,5.837723,7.645592,7.026448,7.014294,7.352571,7.367565,9.324654,9.749275
0.32828,4.608293,5.352318,5.866194,5.860578,7.672759,7.040923,7.032587,7.390423,7.395294,9.350463,9.787709
0.32942,4.626232,5.379143,5.901889,5.899113,7.718368,7.083959,7.050605,7.420379,7.413339,9.410123,9.821987
0.33056,4.662681,5.413843,5.931719,5.93979,7.75203,7.101761,7.081329,7.445975,7.444459,9.436029,9.84906
0.3317,4.681076,5.439449,5.951932,5.967956,7.793773,7.134527,7.106585,7.470077,7.478969,9.464255,9.892766
0.332839,4.705641,5.455196,5.966371,5.990862,7.814638,7.163688,7.12595,7.496921,7.504247,9.522836,9.924553
0.333979,4.723243,5.482734,5.993866,6.035055,7.850293,7.186906,7.161279,7.522187,7.540774,9.572682,9.958051
0.335119,4.741476,5.525525,6.024932,6.065654,7.882955,7.206107,7.18241,7.547946,7.587857,9.604576,9.994416
0.336259,4.767685,5.57523,6.050698,6.100428,7.949139,7.24095,7.214755,7.568508,7.616801,9.630464,10.031854
0.337399,4.79508,5.601515,6.069856,6.133577,8.002348,7.256813,7.247926,7.593923,7.649371,9.651938,10.076668
0.338539,4.830002,5.642247,6.099262,6.160057,8.027326,7.281168,7.288628,7.625262,7.668505,9.68633,10.099172
0.339679,4.841727,5.666301,6.139414,6.192856,8.064842,7.301303,7.311705,7.64947,7.68993,9.720676,10.122117
0.340818,4.85707,5.700351,6.178858,6.224718,8.106506,7.322626,7.347174,7.673647,7.7138,9.757324,10.138706
0.341958,4.883237,5.726965,6.251812,6.260484,8.127649,7.361736,7.385623,7.691016,7.734738,9.795486,10.174979
0.343098,4.897827,5.75798,6.278551,6.285351,8.149807,7.402231,7.404962,7.726315,7.760333,9.816774,10.210058
0.344238,4.918208,5.790082,6.300212,6.306218,8.196826,7.422938,7.429706,7.752889,7.781831,9.857418,10.24513
0.345378,4.941011,5.813775,6.328431,6.331917,8.224681,7.443147,7.454247,7.789972,7.810268,9.880111,10.27048
0.346518,4.964477,5.853965,6.366257,6.367458,8.266823,7.489236,7.485612,7.81764,7.828306,9.919974,10.296082
0.347658,4.990827,5.899026,6.409103,6.391903,8.29451,7.51466,7.512207,7.843627,7.859537,9.980649,10.311997
0.348797,5.01218,5.946475,6.454108,6.425728,8.334714,7.543141,7.540774,7.870827,7.883772,10.017347,10.345945
0.349937,5.024132,5.96925,6.479839,6.457021,8.375509,7.554985,7.566011,7.890603,7.90768,10.055657,10.382536
0.351077,5.048736,6.014691,6.558779,6.477862,8.405355,7.574161,7.594904,7.924936,7.934548,10.091277,10.392266
0.352217,5.064404,6.047229,6.582148,6.509881,8.425795,7.604969,7.626494,7.958936,7.958593,10.138189,10.41231
0.353357,5.079697,6.074967,6.592418,6.549716,8.4649,7.643655,7.653931,7.987312,7.984531,10.159916,10.440923
0.354497,5.102493,6.111465,6.619377,6.576608,8.477567,7.672768,7.668541,8.019307,8.006217,10.18035,10.4648
0.355637,5.123897,6.143583,6.648379,6.596669,8.515896,7.695962,7.704861,8.044242,8.031168,10.210731,10.506523
0.356776,5.135566,6.20094,6.689954,6.639789,8.548179,7.738796,7.727298,8.071916,8.076796,10.234817,10.537114
0.357916,5.161492,6.234122,6.721392,6.666164,8.579115,7.787031,7.750368,8.097842,8.108152,10.254517,10.559414
0.359056,5.184828,6.259859,6.753329,6.693582,8.606989,7.802024,7.774466,8.114326,8.149619,10.267475,10.593828
0.360196,5.205108,6.308048,6.793276,6.724082,8.638318,7.826012,7.810268,8.14605,8.165472,10.288492,10.606763
0.361336,5.225538,6.341984,6.814607,6.75155,8.673463,7.862077,7.829224,8.165077,8.182225,10.314492,10.624068
0.362476,5.242666,6.365959,6.839979,6.778285,8.692638,7.893716,7.864689,8.191512,8.205334,10.339496,10.645169
0.363616,5.26512,6.412638,6.864695,6.812879,8.718606,7.91061,7.899954,8.210809,8.23084,10.383321,10.679239
0.364755,5.293899,6.42117,6.896306,6.831145,8.740346,7.942719,7.913071,8.227241,8.242794,10.416861,10.708074
0.365895,5.311306,6.453168,6.931178,6.86132,8.751453,7.987312,7.953984,8.253245,8.262371,10.454449,10.730298
0.367035,5.330465,6.483024,6.966469,6.890152,8.77386,8.021685,7.984642,8.286543,8.268192,10.478949,10.776614
0.368175,5.35035,6.53662,7.000107,6.915542,8.796718,8.043306,8.008226,8.322055,8.302207,10.528954,10.808979
0.369315,5.359974,6.609854,7.030154,6.946643,8.828331,8.073954,8.039622,8.347102,8.325857,10.561124,10.829863
0.370455,5.388356,6.640749,7.059118,6.971671,8.857469,8.092078,8.072646,8.367052,8.370996,10.587066,10.866731
0.371595,5.410263,6.677486,7.09016,6.998487,8.884898,8.118106,8.099351,8.387506,8.393041,10.611945,10.884995
0.372735,5.443986,6.716972,7.130197,7.038579,8.924513,8.148441,8.120108,8.411735,8.408628,10.638005,10.902181
0.373874,5.466001,6.746586,7.16474,7.059091,8.950984,8.160987,8.142149,8.431654,8.424717,10.663562,10.944132
0.375014,5.480948,6.794661,7.19288,7.098921,8.986918,8.176611,8.166042,8.455328,8.457439,10.686038,10.972133
0.376154,5.506701,6.838536,7.232013,7.125765,9.018409,8.191512,8.205334,8.474857,8.486036,10.700776,11.020434
0.377294,5.513941,6.883068,7.258215,7.182084,9.0469,8.224579,8.225604,8.503519,8.50686,10.730749,11.05445
0.378434,5.534111,6.932555,7.300743,7.207145,9.075783,8.24594,8.249111,8.517453,8.533542,10.755666,11.100331
0.379574,5.559678,6.953579,7.344885,7.254017,9.107451,8.267249,8.272366,8.545843,8.546266,10.781671,11.115448
0.380714,5.585655,6.991879,7.376799,7.283032,9.164215,8.307048,8.316786,8.585868,8.578077,10.829024,11.131322
0.381853,5.601827,7.047532,7.414909,7.323762,9.194767,8.325467,8.348908,8.624336,8.597174,10.872107,11.162927
0.382993,5.624005,7.093027,7.436605,7.358016,9.22674,8.346739,8.3866,8.654155,8.632401,10.917326,11.180498
0.384133,5.639715,7.134089,7.465356,7.419522,9.263172,8.378073,8.409603,8.674887,8.652404,10.947126,11.215496
0.385273,5.662497,7.182899,7.496921,7.455071,9.322435,8.395762,8.422287,8.718892,8.673846,10.959761,11.235107
0.386413,5.691915,7.210856,7.545911,7.487089,9.361185,8.420538,8.458544,8.736836,8.703315,10.985547,11.262694
0.387553,5.71339,7.258245,7.574161,7.510163,9.391357,8.437199,8.491513,8.754602,8.737153,11.023388,11.278407
0.388693,5.741433,7.288841,7.593427,7.559693,9.41498,8.461276,8.509667,8.788551,8.764801,11.061204,11.298068
0.389832,5.761241,7.315111,7.63787,7.573474,9.456781,8.483035,8.533542,8.807892,8.786696,11.08961,11.336108
0.390972,5.781223,7.358058,7.654396,7.601743,9.516286,8.514665,8.554041,8.828512,8.817896,11.113478,11.370372
0.392112,5.800648,7.402473,7.690562,7.641495,9.544024,8.550069,8.573426,8.850017,8.844542,11.133428,11.399336
0.393252,5.824139,7.464054,7.746279,7.675228,9.60044,8.586041,8.607976,8.874132,8.870417,11.164699,11.426989
0.394392,5.845129,7.495339,7.7716,7.711129,9.622967,8.615532,8.638826,8.898862,8.890103,11.207786,11.485462
0.395532,5.870139,7.552093,7.812908,7.750368,9.66411,8.63743,8.657714,8.92276,8.914327,11.24562,11.51559
0.396672,5.895889,7.588219,7.846555,7.780273,9.681402,8.661538,8.670159,8.941829,8.945371,11.276624,11.533387
0.397811,5.916823,7.616163,7.870345,7.818665,9.714185,8.719506,8.707143,8.959686,8.959049,11.320289,11.564385
0.398951,5.952797,7.655453,7.890936,7.844376,9.742063,8.744144,8.737153,8.98176,8.988488,11.356883,11.607079
0.400091,5.984944,7.70538,7.928588,7.869231,9.797745,8.766954,8.764674,9.002005,9.015843,11.415356,11.641944
0.401231,6.003442,7.728258,7.966219,7.899348,9.826763,8.807892,8.786696,9.04292,9.046597,11.444225,11.670528
0.402371,6.030318,7.775195,7.988475,7.94626,9.854079,8.843612,8.817896,9.072617,9.071811,11.494591,11.703776
0.403511,6.06465,7.793342,8.036269,7.99998,9.889361,8.864013,8.839067,9.111726,9.113834,11.522199,11.739476
0.404651,6.083216,7.831592,8.055601,8.030531,9.915671,8.890379,8.868203,9.130111,9.150251,11.558423,11.771679
0.40579,6.102603,7.867062,8.119206,8.086399,9.947979,8.908099,8.897192,9.151588,9.174263,11.586051,11.811385
0.40693,6.1275,7.927163,8.153639,8.102246,9.982378,8.92757,8.929073,9.174751,9.194318,11.612298,11.857034
0.40807,6.160344,7.977198,8.177899,8.139902,10.034919,8.954846,8.953765,9.202196,9.226416,11.625836,11.889355
0.40921,6.189694,8.049255,8.217358,8.165472,10.069837,8.992374,8.977093,9.226091,9.25003,11.648353,11.920116
0.41035,6.212269,8.072873,8.244839,8.19578,10.097299,9.017685,9.007334,9.251786,9.275682,11.693225,11.960994
0.41149,6.240319,8.096307,8.284551,8.21595,10.14357,9.053121,9.04095,9.288686,9.302633,11.71199,11.981479
0.41263,6.275038,8.135088,8.315241,8.238712,10.174279,9.089201,9.05814,9.317443,9.337515,11.763935,12.014464
0.41377,6.298916,8.189472,8.335471,8.268181,10.220338,9.113468,9.079439,9.352178,9.36006,11.798372,12.053017
0.414909,6.324467,8.225968,8.378073,8.296357,10.286542,9.141669,9.124559,9.38372,9.392402,11.833757,12.070306
0.416049,6.337039,8.277471,8.402091,8.324486,10.312762,9.174751,9.159898,9.410156,9.417658,11.864637,12.102444
0.417189,6.367733,8.300206,8.427503,8.362937,10.341787,9.197613,9.195307,9.44513,9.446752,11.890725,12.142152
0.418329,6.385734,8.330688,8.46426,8.398652,10.38011,9.235685,9.224199,9.47306,9.474571,11.950475,12.170446
0.419469,6.406303,8.389557,8.514919,8.419516,10.441013,9.254064,9.247283,9.517574,9.504686,11.975066,12.195894
0.420609,6.417126,8.432764,8.572064,8.473636,10.463829,9.286263,9.275682,9.553164,9.536621,12.037501,12.225396
0.421749,6.440116,8.457478,8.615661,8.509077,10.505605,9.324748,9.296453,9.582908,9.563503,12.067493,12.26691
0.422888,6.455963,8.5248,8.64783,8.559581,10.552839,9.34542,9.339443,9.625207,9.577824,12.104682,12.289055
0.424028,6.499967,8.55724,8.680073,8.60676,10.578254,9.369515,9.384113,9.672904,9.616216,12.135243,12.307577
0.425168,6.510558,8.596431,8.703517,8.67504,10.61014,9.418892,9.407373,9.705163,9.647856,12.170332,12.343053
0.426308,6.540006,8.633577,8.736596,8.710843,10.655327,9.448505,9.4412,9.734117,9.678692,12.216512,12.389932
0.427448,6.581875,8.670123,8.778727,8.768832,10.680625,9.47306,9.461056,9.770734,9.719573,12.249207,12.436254
0.428588,6.601557,8.726037,8.821891,8.802924,10.725743,9.510808,9.485066,9.787973,9.760228,12.26676,12.478561
0.429728,6.626037,8.78861,8.849151,8.820701,10.764462,9.539361,9.521801,9.805966,9.790709,12.311584,12.515488
0.430867,6.651211,8.826692,8.875808,8.847521,10.809154,9.573972,9.540091,9.829036,9.81391,12.364824,12.545966
0.432007,6.680126,8.852716,8.917265,8.895715,10.835373,9.607927,9.576045,9.846361,9.853234,12.385533,12.578794
0.433147,6.698322,8.911647,8.943986,8.937143,10.870799,9.641069,9.615681,9.874376,9.898207,12.427633,12.614954
0.434287,6.735263,8.970173,8.96664,8.961146,10.915521,9.698836,9.635676,9.90503,9.921614,12.458203,12.64
0.435427,6.753327,9.027049,8.99863,8.989925,10.946222,9.746973,9.662506,9.946821,9.956068,12.485639,12.676264
0.436567,6.77009,9.069844,9.032409,9.026105,10.983027,9.77836,9.709399,9.979603,9.98219,12.55707,12.704231
0.437707,6.799081,9.125503,9.057832,9.063001,11.017696,9.796045,9.733131,10.017074,10.012378,12.588382,12.734523
0.438846,6.834632,9.1785,9.094953,9.109652,11.045709,9.820294,9.781042,10.05163,10.034592,12.623874,12.780898
0.439986,6.855499,9.201282,9.118884,9.14618,11.125155,9.840382,9.801344,10.079749,10.062086,12.651262,12.804356
0.441126,6.884619,9.250544,9.152766,9.182214,11.182456,9.877474,9.846667,10.111298,10.086031,12.689979,12.838326
0.442266,6.907346,9.300176,9.18606,9.214525,11.206113,9.903235,9.881781,10.155031,10.124255,12.713972,12.874811
0.443406,6.923776,9.341171,9.227692,9.245089,11.250283,9.956433,9.903387,10.200928,10.155774,12.755513,12.903783
0.444546,6.958264,9.394779,9.260519,9.279708,11.29193,9.985721,9.9352,10.234258,10.19022,12.781513,12.952149
0.445686,6.99172,9.426335,9.288686,9.315678,11.328052,10.018579,9.972635,10.258855,10.218612,12.806866,12.994327
0.446825,7.0131,9.479038,9.330307,9.355321,11.380495,10.063874,10.002531,10.276175,10.256458,12.84564,13.027622
0.447965,7.056429,9.510937,9.358202,9.399819,11.433801,10.087913,10.047845,10.317835,10.275014,12.890405,13.080384
0.449105,7.083941,9.576298,9.381737,9.446752,11.462519,10.117649,10.078565,10.335184,10.313927,12.925327,13.108989
0.450245,7.11251,9.612683,9.415814,9.474835,11.493591,10.152593,10.108909,10.367979,10.366648,12.953247,13.146085
0.451385,7.146638,9.64903,9.451367,9.520872,11.533461,10.176149,10.142368,10.416215,10.39717,12.969882,13.185164
0.452525,7.17763,9.710865,9.486007,9.56466,11.581244,10.22349,10.15743,10.452584,10.431501,13.013256,13.235429
0.453665,7.206221,9.743425,9.528686,9.609154,11.621081,10.263039,10.187428,10.478945,10.466368,13.051512,13.264906
0.454805,7.243976,9.816569,9.558045,9.657926,11.661937,10.292198,10.213442,10.495036,10.48369,13.090361,13.286776
0.455944,7.267985,9.866456,9.584463,9.680317,11.698577,10.31086,10.256458,10.521785,10.504537,13.133911,13.31313
0.457084,7.290781,9.898479,9.628018,9.720439,11.741644,10.335717,10.306347,10.538802,10.533277,13.177064,13.342305
0.458224,7.314352,9.948176,9.679431,9.7436,11.777281,10.355809,10.343929,10.564905,10.564588,13.208633,13.375575
0.459364,7.332383,9.993912,9.728609,9.803717,11.817011,10.393987,10.387032,10.592444,10.611232,13.234177,13.404398
0.460504,7.366546,10.022594,9.759212,9.841663,11.864553,10.426101,10.413642,10.604609,10.648335,13.270781,13.444405
0.461644,7.39357,10.060759,9.794221,9.888083,11.885031,10.460816,10.436397,10.656231,10.67548,13.310928,13.491826
0.462784,7.429687,10.087409,9.830977,9.90726,11.91815,10.485952,10.475597,10.687971,10.699582,13.352568,13.53602
0.463923,7.456478,10.141088,9.886017,9.959806,11.956724,10.501455,10.50037,10.714395,10.743019,13.390964,13.581263
0.465063,7.492419,10.193885,9.928137,9.998272,11.994454,10.518579,10.528401,10.773074,10.790695,13.443202,13.621803
0.466203,7.53088,10.227506,9.981732,10.04794,12.029676,10.544594,10.587147,10.819035,10.82175,13.481418,13.653304
0.467343,7.548376,10.284426,10.019018,10.086643,12.075864,10.577624,10.62117,10.844739,10.851859,13.532706,13.680904
0.468483,7.588003,10.336306,10.05233,10.121512,12.105858,10.599434,10.655653,10.88093,10.90246,13.563765,13.710417
0.469623,7.606142,10.392158,10.09381,10.17412,12.145493,10.634464,10.697088,10.925819,10.927207,13.60243,13.746861
0.470763,7.635135,10.446068,10.140663,10.205201,12.198683,10.665605,10.717106,10.939026,10.962076,13.631648,13.759803
0.471902,7.671444,10.492773,10.187028,10.235916,12.252933,10.702072,10.745948,10.985428,10.994281,13.654286,13.790297
0.473042,7.699305,10.553517,10.225726,10.276364,12.298972,10.73482,10.790695,11.00125,11.013792,13.68419,13.805925
0.474182,7.731841,10.599729,10.273896,10.308819,12.334256,10.773376,10.815088,11.031031,11.035043,13.713424,13.864275
0.475322,7.770671,10.637323,10.301292,10.345399,12.356578,10.814226,10.852559,11.070138,11.072092,13.755875,13.898439
0.476462,7.816312,10.673748,10.310582,10.387032,12.379327,10.837771,10.886124,11.109582,11.107997,13.793343,13.935227
0.477602,7.853539,10.736918,10.340978,10.405775,12.410629,10.867827,10.937275,11.129211,11.13394,13.815986,13.974687
0.478742,7.892356,10.772529,10.370309,10.434608,12.438438,10.922249,10.969431,11.169671,11.219796,13.856552,14.014565
0.479881,7.91913,10.820773,10.39166,10.469729,12.47855,10.941045,10.994281,11.193311,11.249651,13.884893,14.060536
0.481021,7.95054,10.870263,10.432245,10.502364,12.508726,10.971902,11.021205,11.230208,11.288391,13.934732,14.11027
0.482161,7.978044,10.906325,10.456121,10.527285,12.539767,11.00468,11.059497,11.264007,11.308887,13.982317,14.148477
0.483301,7.997282,10.954697,10.48659,10.545735,12.590038,11.044092,11.098547,11.293258,11.357554,14.033486,14.179302
0.484441,8.026537,11.001064,10.514738,10.589558,12.64745,11.077093,11.125058,11.309285,11.378569,14.068731,14.212401
0.485581,8.04403,11.058162,10.54304,10.62619,12.69675,11.119896,11.183117,11.354349,11.406393,14.095859,14.24043
0.486721,8.062711,11.103771,10.575315,10.655006,12.738312,11.137906,11.227153,11.399806,11.426996,14.112285,14.267137
0.48786,8.0861,11.152775,10.607576,10.676204,12.777512,11.178612,11.269541,11.439303,11.4688,14.139001,14.301768
0.489,8.115714,11.184751,10.638937,10.695732,12.805392,11.194962,11.282478,11.479189,11.491668,14.164731,14.348138
0.49014,8.130832,11.244373,10.669244,10.716081,12.847815,11.247879,11.30335,11.495793,11.522274,14.207461,14.379601
0.49128,8.153306,11.27769,10.689164,10.739674,12.886558,11.293258,11.336626,11.523693,11.552691,14.261662,14.414516
0.49242,8.175253,11.315146,10.755728,10.776749,12.939293,11.317634,11.367131,11.544379,11.579084,14.309275,14.437854
0.49356,8.2148,11.343027,10.788011,10.82175,12.955392,11.354371,11.386757,11.572919,11.613515,14.352129,14.477495
0.4947,8.242944,11.385158,10.818354,10.890622,12.99361,11.399289,11.413856,11.61963,11.646303,14.388032,14.496392
0.49584,8.2636,11.436517,10.880415,10.918842,13.052878,11.439303,11.437072,11.659499,11.660248,14.416332,14.522722
0.496979,8.283555,11.485922,10.929064,10.985578,13.080255,11.478319,11.486111,11.698987,11.692574,14.445406,14.57128
0.498119,8.297354,11.53854,10.955297,11.009105,13.110309,11.497119,11.507452,11.720979,11.720611,14.466887,14.615124
0.499259,8.317532,11.57276,11.006356,11.035598,13.145302,11.531738,11.539201,11.755669,11.750364,14.509672,14.645905
0.500399,8.36371,11.629254,11.047302,11.065482,13.177575,11.553541,11.566897,11.794787,11.782184,14.538289,14.6756
0.501539,8.391485,11.662093,11.102611,11.098547,13.217412,11.587591,11.60407,11.813076,11.822312,14.569108,14.706577
0.502679,8.411,11.688899,11.141239,11.153002,13.265776,11.646086,11.634875,11.853921,11.853472,14.600856,14.744989
0.503819,8.443399,11.737787,11.170923,11.184074,13.328468,11.674118,11.673276,11.885036,11.892153,14.628831,14.776385
0.504958,8.465506,11.793735,11.197171,11.221464,13.381115,11.702966,11.697329,11.922081,11.926888,14.666071,14.810351
0.506098,8.488582,11.854156,11.246236,11.259569,13.412093,11.724169,11.730088,11.940967,11.95168,14.698143,14.835994
0.507238,8.517093,11.89827,11.270509,11.281214,13.426824,11.74021,11.760501,11.960069,11.986354,14.746648,14.880975
0.508378,8.544524,11.982612,11.317634,11.311771,13.458002,11.788949,11.787026,11.992889,12.023904,14.782078,14.925573
0.509518,8.568339,12.047645,11.36222,11.357554,13.48969,11.830084,11.821465,12.02707,12.047388,14.814357,14.949892
0.510658,8.596554,12.088284,11.399289,11.388976,13.521345,11.856137,11.840709,12.063735,12.075036,14.870219,14.979967
0.511798,8.612909,12.140879,11.420932,11.426996,13.56934,11.880496,11.892067,12.101648,12.109322,14.905489,15.023588
0.512937,8.64543,12.184359,11.472684,11.481449,13.600569,11.898362,11.921519,12.126305,12.143337,14.934194,15.044963
0.514077,8.688691,12.233599,11.495793,11.502062,13.646266,11.927261,11.978502,12.144378,12.168211,14.970283,15.069292
0.515217,8.720565,12.272963,11.527836,11.541187,13.678991,11.960612,12.013303,12.173112,12.185985,15.00717,15.086224
0.516357,8.743995,12.353605,11.556035,11.584563,13.703594,11.987344,12.032483,12.19291,12.216199,15.034577,15.132533
0.517497,8.776758,12.382319,11.602566,11.632731,13.756268,12.024684,12.049029,12.237611,12.244296,15.068514,15.171712
0.518637,8.818676,12.421917,11.650102,11.662214,13.792675,12.083559,12.082152,12.268754,12.287389,15.1086,15.201567
0.519777,8.836735,12.448854,11.698987,11.700159,13.845353,12.118456,12.117636,12.293396,12.312146,15.140177,15.228462
0.520916,8.87007,12.487916,11.725469,11.750364,13.92215,12.137667,12.149345,12.336442,12.344287,15.173902,15.280806
0.522056,8.90085,12.555893,11.791371,11.809794,13.973689,12.154984,12.179487,12.374746,12.372056,15.195552,15.304713
0.523196,8.93872,12.592792,11.819779,11.840709,14.012285,12.18764,12.198089,12.395486,12.39966,15.237495,15.361979
0.524336,8.972477,12.637818,11.852912,11.896835,14.072058,12.205396,12.23408,12.42893,12.429892,15.286179,15.404067
0.525476,9.005562,12.664143,11.868679,11.920107,14.114985,12.240562,12.287389,12.458142,12.484677,15.35868,15.438473
0.526616,9.033809,12.686847,11.897602,11.940646,14.140362,12.282103,12.310117,12.499132,12.500534,15.381943,15.497114
0.527756,9.052819,12.760496,11.926282,11.974641,14.173473,12.324016,12.336919,12.539208,12.53929,15.437816,15.536804
0.528895,9.078476,12.808953,11.955589,12.002439,14.258946,12.365301,12.375073,12.585575,12.575747,15.488407,15.583204
0.530035,9.096209,12.838883,11.9844,12.028285,14.319229,12.393221,12.423365,12.6031,12.594843,15.525944,15.62916
0.531175,9.134046,12.877053,12.026537,12.047388,14.374402,12.429495,12.457995,12.639627,12.653331,15.552615,15.669095
0.532315,9.14744,12.910248,12.063735,12.077076,14.407226,12.468378,12.491603,12.668902,12.673071,15.59095,15.701268
0.533455,9.176849,12.961756,12.107943,12.109101,14.431616,12.510518,12.530041,12.702642,12.716185,15.647894,15.756723
0.534595,9.214343,13.019012,12.132076,12.143492,14.472425,12.535988,12.573729,12.729553,12.755074,15.677568,15.779375
0.535735,9.23955,13.049012,12.153975,12.166803,14.506769,12.584987,12.602548,12.75755,12.794106,15.705875,15.812933
0.536875,9.272081,13.094057,12.203291,12.21339,14.54769,12.6075,12.632629,12.776627,12.81303,15.738642,15.835204
0.538014,9.304669,13.118006,12.243155,12.243406,14.583814,12.637831,12.661449,12.822529,12.836719,15.766222,15.861038
0.539154,9.331465,13.170516,12.277235,12.276598,14.629789,12.676607,12.709274,12.853863,12.854121,15.781016,15.894081
0.540294,9.362292,13.244845,12.29739,12.310652,14.661549,12.698687,12.742262,12.869887,12.881365,15.820276,15.911738
0.541434,9.402416,13.281445,12.323547,12.365952,14.692891,12.729553,12.76874,12.893177,12.902967,15.861596,15.959584
0.542574,9.422635,13.349043,12.338932,12.388952,14.727687,12.762164,12.799841,12.920988,12.944162,15.903597,15.989459
0.543714,9.468247,13.394742,12.377872,12.425516,14.765116,12.787482,12.822516,12.977648,12.991781,15.940316,16.019256
0.544854,9.495837,13.439923,12.410225,12.455963,14.78422,12.827302,12.854121,13.01052,13.010031,15.964864,16.045851
0.545993,9.516142,13.483953,12.437282,12.498115,14.810772,12.8657,12.884179,13.036142,13.037594,15.998894,16.084222
0.547133,9.534078,13.541161,12.491841,12.569316,14.85638,12.878067,12.902967,13.068826,13.076643,16.033514,16.121118
0.548273,9.552634,13.572254,12.532776,12.597574,14.887599,12.917653,12.935075,13.092516,13.099526,16.070571,16.142832
0.549413,9.56568,13.621366,12.587149,12.624055,14.909653,12.941479,12.968867,13.122609,13.131308,16.10919,16.167699
0.550553,9.598218,13.654379,12.63778,12.658913,14.930742,12.966425,12.995882,13.159661,13.14867,16.140183,16.212032
0.551693,9.622672,13.691596,12.666733,12.709274,14.959495,12.981565,13.030797,13.199994,13.175937,16.178638,16.224415
0.552833,9.655251,13.749161,12.688886,12.738838,14.998655,13.010118,13.053236,13.216096,13.200805,16.205509,16.263159
0.553972,9.672523,13.82349,12.749194,12.776139,15.028143,13.033763,13.088975,13.240958,13.241132,16.243359,16.293764
0.555112,9.696068,13.857227,12.773988,12.812669,15.069639,13.056849,13.129971,13.284212,13.266197,16.273971,16.341411
0.556252,9.732429,13.900165,12.829749,12.832137,15.104299,13.097815,13.14867,13.304983,13.288523,16.318622,16.388844
0.557392,9.783732,13.946419,12.856973,12.86482,15.140507,13.120722,13.175956,13.331903,13.330039,16.342395,16.423083
0.558532,9.807583,13.981884,12.891644,12.900307,15.186158,13.151425,13.199974,13.34414,13.349078,16.399002,16.440841
0.559672,9.835824,14.00579,12.929174,12.924331,15.214969,13.186228,13.241132,13.368508,13.38717,16.427653,16.470289
0.560812,9.852014,14.057563,12.9718,12.952373,15.251036,13.212589,13.262793,13.38379,13.413538,16.453331,16.510099
0.561951,9.871562,14.10765,13.00767,12.997498,15.283288,13.237535,13.301304,13.41391,13.436167,16.479473,16.539039
0.563091,9.886042,14.139127,13.045809,13.039938,15.303347,13.284212,13.333442,13.435617,13.470774,16.500727,16.575037
0.564231,9.906812,14.183701,13.081759,13.066476,15.330605,13.308347,13.368494,13.468937,13.501784,16.524629,16.598085
0.565371,9.954198,14.231659,13.104432,13.098885,15.387864,13.341188,13.39277,13.506823,13.545755,16.567045,16.620692
0.566511,9.973056,14.277001,13.134773,13.131308,15.429309,13.365415,13.424747,13.537489,13.585661,16.588131,16.631595
0.567651,9.997831,14.30491,13.186215,13.183608,15.477191,13.383688,13.454504,13.563395,13.611867,16.603225,16.657253
0.568791,10.011541,14.340805,13.214208,13.222042,15.502136,13.407245,13.488669,13.588365,13.645056,16.631196,16.696919
0.56993,10.03893,14.378919,13.245732,13.274019,15.522983,13.429202,13.526225,13.61735,13.675105,16.647218,16.728838
0.57107,10.070973,14.423205,13.278657,13.304875,15.55565,13.455175,13.557404,13.63622,13.708699,16.687109,16.755014
0.57221,10.1038,14.482173,13.302928,13.347104,15.589939,13.498142,13.595883,13.657646,13.737393,16.711245,16.769004
0.57335,10.13339,14.539592,13.329277,13.379276,15.637294,13.530123,13.630208,13.675213,13.775326,16.732857,16.795704
0.57449,10.150659,14.591959,13.333821,13.407445,15.675513,13.563671,13.65262,13.720991,13.808185,16.756922,16.824428
0.57563,10.180122,14.64418,13.360563,13.436167,15.698045,13.591138,13.693125,13.754899,13.836023,16.796285,16.864103
0.57677,10.204358,14.694958,13.372042,13.459904,15.727487,13.618104,13.720505,13.801253,13.900199,16.840256,16.909808
0.577909,10.231188,14.733287,13.400494,13.495149,15.795852,13.640871,13.758543,13.830742,13.915,16.870108,16.925649
0.579049,10.257352,14.770076,13.421087,13.528776,15.824413,13.666921,13.784902,13.873956,13.955287,16.893485,16.952761
0.580189,10.297926,14.81207,13.446945,13.554284,15.868085,13.694125,13.808185,13.898779,13.988397,16.933544,17.005867
0.581329,10.321854,14.835732,13.49418,13.571409,15.896077,13.74325,13.863207,13.938583,14.025824,16.956102,17.032762
0.582469,10.346692,14.874397,13.519839,13.600108,15.927571,13.769353,13.899476,13.977388,14.051943,16.996167,17.0845
0.583609,10.381178,14.906771,13.545162,13.628075,15.955707,13.804681,13.918786,14.000931,14.079771,17.048662,17.111575
0.584749,10.3968,14.956703,13.583278,13.65766,15.995469,13.836203,13.952872,14.041254,14.104411,17.093849,17.14762
0.585889,10.427244,15.03979,13.607707,13.683821,16.046239,13.890201,13.992773,14.064013,14.131183,17.118693,17.1636
0.587028,10.461438,15.071762,13.6327,13.72071,16.071784,13.929189,14.028989,14.104495,14.151953,17.159488,17.22582
0.588168,10.501769,15.134566,13.648793,13.762725,16.104072,13.977395,14.051838,14.149536,14.177005,17.198652,17.246476
0.589308,10.532698,15.193862,13.675128,13.782425,16.186457,14.009268,14.064926,14.177901,14.193314,17.224841,17.276154
0.590448,10.581,15.222729,13.703244,13.826694,16.211449,14.044426,14.088095,14.210287,14.243943,17.279518,17.326835
0.591588,10.601184,15.259019,13.751021,13.876473,16.231426,14.08058,14.119238,14.255299,14.281998,17.317342,17.362781
0.592728,10.629737,15.3026,13.781543,13.904861,16.260319,14.11246,14.137843,14.285903,14.297195,17.34456,17.38046
0.593868,10.646544,15.342967,13.826609,13.940913,16.308128,14.151697,14.17008,14.315358,14.358093,17.377794,17.413137
0.595007,10.674004,15.379157,13.862429,13.982813,16.326234,14.183179,14.190069,14.331212,14.379161,17.416512,17.461695
0.596147,10.706093,15.411596,13.910619,14.006131,16.380099,14.206107,14.234275,14.343494,14.407392,17.445346,17.496853
0.597287,10.723778,15.447603,13.943234,14.031255,16.420164,14.23961,14.26614,14.362947,14.436342,17.476095,17.517351
0.598427,10.738774,15.466558,13.985781,14.052606,16.453684,14.288208,14.285504,14.396749,14.469102,17.502279,17.537032
0.599567,10.750568,15.504616,14.010127,14.081015,16.498498,14.303339,14.310324,14.422894,14.519605,17.53782,17.566747
0.600707,10.774194,15.546557,14.044985,14.110869,16.557962,14.334218,14.338475,14.442864,14.541377,17.570919,17.597507
0.601847,10.790959,15.56361,14.083837,14.128397,16.599738,14.355216,14.371655,14.473295,14.563576,17.608011,17.655288
0.602986,10.822478,15.611041,14.117679,14.162199,16.642885,14.377339,14.410469,14.509513,14.5798,17.642073,17.684044
0.604126,10.846084,15.638884,14.152441,14.182281,16.671856,14.413516,14.455972,14.539007,14.608805,17.679489,17.727345
0.605266,10.876134,15.666401,14.17654,14.209286,16.699844,14.43699,14.482756,14.559834,14.634989,17.71056,17.76348
0.606406,10.905344,15.706639,14.209671,14.246172,16.737978,14.45889,14.528315,14.584304,14.669779,17.752633,17.789853
0.607546,10.924968,15.760815,14.264632,14.269928,16.774335,14.486504,14.555297,14.635132,14.688692,17.787305,17.840248
0.608686,10.948199,15.809274,14.303339,14.296249,16.816026,14.505857,14.57435,14.668068,14.706523,17.826323,17.867526
0.609826,10.988703,15.858374,14.332552,14.337892,16.864858,14.536579,14.599482,14.691394,14.748717,17.856205,17.904616
0.610965,11.029637,15.875401,14.374188,14.381304,16.895437,14.554469,14.642695,14.705532,14.762141,17.886738,17.923143
0.612105,11.053629,15.923205,14.390217,14.417243,16.939962,14.578224,14.677352,14.726072,14.803008,17.911098,17.956335
0.613245,11.082657,15.960989,14.429777,14.464914,16.993711,14.613451,14.690652,14.764975,14.845384,17.935775,17.978113
0.614385,11.120848,16.014165,14.449496,14.489204,17.028436,14.658621,14.736468,14.791768,14.879814,17.992611,18.031016
0.615525,11.142403,16.071045,14.474588,14.51502,17.079525,14.683139,14.761729,14.818831,14.91259,18.033181,18.068261
0.616665,11.16743,16.11508,14.505857,14.542418,17.107014,14.70518,14.791114,14.852056,14.949706,18.066667,18.112949
0.617805,11.192825,16.198203,14.533832,14.557804,17.139822,14.726072,14.836159,14.877441,14.971576,18.111121,18.151153
0.618944,11.247507,16.245279,14.572091,14.577472,17.190853,14.771364,14.861588,14.911842,14.998428,18.138907,18.180876
0.620084,11.280626,16.269325,14.607936,14.608875,17.209692,14.800047,14.884709,14.953369,15.024439,18.175161,18.209911
0.621224,11.319132,16.346495,14.628742,14.636965,17.244355,14.824956,14.923129,14.98605,15.044783,18.204205,18.238068
0.622364,11.366892,16.389417,14.6724,14.684782,17.282641,14.852056,14.953881,15.008534,15.072522,18.235236,18.274219
0.623504,11.395378,16.445777,14.701148,14.722114,17.324028,14.880771,14.973934,15.03436,15.118297,18.270148,18.305097
0.624644,11.416632,16.479662,14.719341,14.759624,17.358642,14.902421,15.003056,15.100891,15.138533,18.298436,18.333597
0.625784,11.44588,16.502426,14.754856,14.782475,17.399195,14.939078,15.029147,15.13962,15.192471,18.323003,18.381002
0.626924,11.492079,16.554548,14.806668,14.818225,17.430459,14.967742,15.050806,15.161717,15.224468,18.349114,18.421654
0.628063,11.505523,16.600528,14.831898,14.876975,17.445439,15.006462,15.080135,15.202072,15.254162,18.388223,18.439393
0.629203,11.525387,16.626223,14.857249,14.905585,17.469159,15.028659,15.131724,15.244843,15.274412,18.419974,18.466897
0.630343,11.556614,16.657363,14.881606,14.941273,17.503382,15.100891,15.173038,15.275867,15.314282,18.453104,18.487454
0.631483,11.583093,16.722626,14.905926,14.970755,17.531504,15.1328,15.219734,15.314192,15.342641,18.469994,18.518216
0.632623,11.613773,16.759469,14.957063,15.001501,17.552149,15.147481,15.243238,15.344379,15.372281,18.509219,18.555532
0.633763,11.635895,16.804691,15.006462,15.032049,17.596714,15.177434,15.269448,15.379567,15.422413,18.551699,18.595413
0.634903,11.667284,16.830083,15.040839,15.04643,17.651085,15.244843,15.304139,15.399765,15.466101,18.587763,18.638144
0.636042,11.694204,16.853756,15.11015,15.103971,17.691515,15.263936,15.333156,15.435338,15.48795,18.628339,18.689538
0.637182,11.723222,16.887445,15.136789,15.14445,17.73356,15.29112,15.365546,15.47543,15.518379,18.683605,18.729319
0.638322,11.753724,16.921609,15.165395,15.171816,17.768263,15.32611,15.437781,15.508859,15.536831,18.72104,18.746618
0.639462,11.77626,16.953414,15.218522,15.214776,17.810889,15.353756,15.469061,15.527418,15.563474,18.742254,18.772182
0.640602,11.813631,17.011709,15.244892,15.250729,17.876164,15.381142,15.498409,15.542947,15.593939,18.755497,18.799262
0.641742,11.832149,17.061665,15.278747,15.282093,17.909235,15.402413,15.52153,15.570365,15.610423,18.791571,18.833411
0.642882,11.887843,17.0925,15.299819,15.316847,17.935239,15.440331,15.550425,15.604713,15.655566,18.844152,18.875402
0.644021,11.902427,17.132336,15.332688,15.336359,17.955665,15.479547,15.575921,15.639013,15.691848,18.869188,18.901747
0.645161,11.941362,17.152911,15.359195,15.386122,17.987473,15.515784,15.605055,15.686593,15.710025,18.894853,18.927533
0.646301,11.966424,17.181986,15.385832,15.433732,18.003929,15.536716,15.632579,15.72481,15.735256,18.94155,18.972736
0.647441,11.99453,17.218209,15.399765,15.470814,18.025037,15.567322,15.658346,15.751257,15.775683,18.965286,19.000327
0.648581,12.036107,17.249291,15.425649,15.498409,18.043709,15.600902,15.694664,15.766594,15.796836,19.00212,19.032928
0.649721,12.056074,17.284091,15.494088,15.528901,18.084324,15.62298,15.707684,15.813396,15.81369,19.023605,19.065797
0.650861,12.089037,17.33182,15.512771,15.564602,18.129478,15.67975,15.727665,15.845631,15.844527,19.062166,19.098682
0.652,12.114177,17.390916,15.536336,15.594529,18.168227,15.70978,15.756472,15.87074,15.872421,19.09162,19.131694
0.65314,12.137589,17.408408,15.56454,15.621683,18.201008,15.739986,15.791415,15.904234,15.890461,19.128068,19.153007
0.65428,12.16257,17.460433,15.59204,15.647297,18.242566,15.756238,15.80886,15.941217,15.933653,19.161244,19.19442
0.65542,12.190766,17.51121,15.639244,15.695795,18.293075,15.813396,15.836312,15.98024,15.97563,19.187983,19.220848
0.65656,12.212325,17.540195,15.689912,15.717618,18.330469,15.847352,15.856335,15.997381,16.005691,19.223729,19.263151
0.6577,12.237209,17.595844,15.727945,15.748364,18.364019,15.875459,15.877547,16.057172,16.036902,19.26967,19.284084
0.65884,12.269276,17.648665,15.752085,15.785873,18.398196,15.921522,15.890712,16.080055,16.071155,19.296133,19.318754
0.659979,12.291824,17.705262,15.781448,15.804974,18.438609,15.950906,15.943466,16.093724,16.119501,19.315957,19.344261
0.661119,12.312184,17.740182,15.850749,15.848071,18.491116,15.983681,15.982769,16.113703,16.139637,19.355255,19.372306
0.662259,12.338456,17.788691,15.886278,15.877547,18.527656,16.043489,16.022393,16.154336,16.161453,19.383834,19.4123
0.663399,12.353893,17.802095,15.936542,15.932128,18.559187,16.070681,16.046555,16.193754,16.192467,19.410644,19.449909
0.664539,12.390075,17.826563,15.956926,15.971271,18.618305,16.094561,16.083562,16.232553,16.217796,19.456551,19.472813
0.665679,12.411757,17.877504,15.983681,16.008115,18.674971,16.116137,16.119501,16.265538,16.271554,19.484308,19.504597
0.666819,12.426259,17.905819,16.014286,16.030192,18.711605,16.152813,16.139637,16.289371,16.29565,19.530235,19.547741
0.667959,12.457602,17.96132,16.070681,16.083562,18.749314,16.193754,16.161912,16.317719,16.311294,19.574727,19.578074
0.669098,12.492145,18.013297,16.094561,16.130896,18.772159,16.230746,16.201262,16.348358,16.343005,19.609636,19.621937
0.670238,12.537957,18.051446,16.114282,16.15533,18.793833,16.26268,16.242469,16.372389,16.382799,19.63296,19.646905
0.671378,12.573054,18.094924,16.149739,16.179578,18.824939,16.289371,16.293458,16.40846,16.409256,19.664917,19.687076
0.672518,12.596577,18.134193,16.168679,16.198864,18.907504,16.316323,16.317547,16.430026,16.447534,19.694086,19.710381
0.673658,12.620637,18.168657,16.199671,16.235785,18.937966,16.348358,16.362415,16.449466,16.472169,19.724208,19.737491
0.674798,12.641338,18.193955,16.23724,16.289044,18.966588,16.377058,16.390724,16.484176,16.514151,19.761198,19.773557
0.675938,12.675579,18.24388,16.2671,16.302201,18.996977,16.409025,16.429445,16.506498,16.532813,19.792616,19.811824
0.677077,12.712463,18.297598,16.299891,16.328724,19.024791,16.434456,16.456924,16.562045,16.564375,19.811296,19.844673
0.678217,12.732577,18.343637,16.337613,16.366524,19.064101,16.469345,16.488461,16.628492,16.593069,19.837133,19.882809
0.679357,12.775066,18.373168,16.373897,16.401466,19.102498,16.501985,16.528061,16.654835,16.629829,19.887482,19.909574
0.680497,12.797277,18.421709,16.40365,16.430281,19.136499,16.538321,16.545639,16.688334,16.689599,19.912099,19.9487
0.681637,12.831348,18.453131,16.423077,16.453993,19.153398,16.57116,16.585789,16.713547,16.716566,19.927676,19.968038
0.682777,12.857489,18.496459,16.454696,16.486789,19.187684,16.616473,16.614882,16.735308,16.770259,19.955391,19.980761
0.683917,12.893592,18.525973,16.490285,16.527181,19.2128,16.644351,16.670413,16.764149,16.799888,19.978185,20.010577
0.685056,12.915376,18.565013,16.514513,16.547468,19.243756,16.684531,16.702781,16.810153,16.824784,20.037383,20.053084
0.686196,12.949796,18.617035,16.570465,16.580392,19.273624,16.709716,16.74681,16.85227,16.859005,20.067491,20.079014
0.687336,12.976377,18.645665,16.622586,16.597747,19.301476,16.734447,16.776829,16.868796,16.879608,20.096283,20.118627
0.688476,13.010897,18.681829,16.661633,16.622051,19.335581,16.775893,16.810422,16.901893,16.925468,20.122895,20.144971
0.689616,13.036342,18.726972,16.699348,16.693006,19.387656,16.817762,16.83487,16.944084,16.964743,20.153745,20.169319
0.690756,13.052965,18.767462,16.726037,16.714793,19.421601,16.855416,16.8642,16.970666,16.988905,20.173167,20.19529
0.691896,13.07939,18.805137,16.744707,16.745405,19.446117,16.879769,16.900652,16.985563,17.025724,20.195355,20.218955
0.693035,13.101009,18.888403,16.803652,16.791839,19.473597,16.909238,16.92749,17.026668,17.057925,20.227689,20.249211
0.694175,13.123903,18.951393,16.842067,16.83487,19.519411,16.938288,16.964707,17.061772,17.080318,20.266542,20.286891
0.695315,13.160166,19.000273,16.858478,16.876656,19.559138,16.961237,16.988905,17.089276,17.129565,20.297072,20.329589
0.696455,13.190824,19.027807,16.894915,16.907804,19.576276,16.985563,17.025724,17.125531,17.1583,20.33361,20.34405
0.697595,13.215666,19.077804,16.929518,16.938396,19.594969,17.024457,17.063543,17.150479,17.193501,20.347913,20.375643
0.698735,13.230499,19.098497,16.973152,16.990292,19.626767,17.052541,17.120078,17.180366,17.225361,20.393129,20.413365
0.699875,13.253513,19.127428,16.993926,17.018514,19.658652,17.073952,17.152257,17.213567,17.267924,20.417885,20.428347
0.701014,13.283365,19.170037,17.01895,17.041818,19.709149,17.105988,17.18038,17.252346,17.297861,20.434224,20.452762
0.702154,13.318208,19.213771,17.047922,17.060497,19.75671,17.118937,17.19548,17.290695,17.32179,20.471949,20.483355
0.703294,13.336124,19.247814,17.070885,17.081587,19.77173,17.146396,17.225761,17.327915,17.349199,20.511595,20.519175
0.704434,13.360209,19.279847,17.118641,17.134221,19.832845,17.196583,17.262968,17.351736,17.375861,20.541735,20.554562
0.705574,13.384985,19.325313,17.147442,17.163718,19.860739,17.231191,17.292098,17.370279,17.411321,20.571971,20.583976
0.706714,13.400279,19.364967,17.173216,17.19548,19.873248,17.263226,17.320109,17.405955,17.446336,20.597928,20.614618
0.707854,13.432201,19.402334,17.211138,17.221626,19.893497,17.288778,17.348614,17.43166,17.493329,20.632867,20.639135
0.708994,13.451306,19.450213,17.246799,17.281787,19.926524,17.331457,17.372703,17.463334,17.527732,20.691453,20.69928
0.710133,13.481663,19.50035,17.268421,17.32179,19.966951,17.355603,17.407046,17.4858,17.559217,20.719556,20.727448
0.711273,13.514714,19.543248,17.30211,17.349608,20.010944,17.392203,17.43604,17.515068,17.601917,20.758343,20.778918
0.712413,13.553387,19.576992,17.327802,17.375579,20.073665,17.430266,17.490329,17.554936,17.634252,20.808181,20.816615
0.713553,13.58436,19.599704,17.366535,17.412914,20.117596,17.462248,17.529533,17.573303,17.669057,20.839725,20.856351
0.714693,13.610105,19.660955,17.394638,17.456115,20.150206,17.479472,17.559217,17.610031,17.689632,20.867987,20.881997
0.715833,13.653263,19.698419,17.4305,17.49995,20.180295,17.532908,17.586895,17.656071,17.725353,20.898232,20.908843
0.716973,13.685683,19.738602,17.46412,17.537991,20.205085,17.554936,17.610773,17.690723,17.753574,20.948846,20.96206
0.718112,13.704725,19.781012,17.488908,17.578689,20.242019,17.577974,17.634252,17.729552,17.779852,20.979202,20.996756
0.719252,13.727341,19.802942,17.549917,17.625753,20.262494,17.628854,17.678154,17.775593,17.820969,21.000237,21.01561
0.720392,13.758017,19.850168,17.568032,17.662902,20.301372,17.662461,17.70916,17.818607,17.851982,21.045941,21.069914
0.721532,13.780895,19.908863,17.609471,17.688276,20.334564,17.694041,17.733111,17.851907,17.867376,21.075773,21.0827
0.722672,13.839038,19.937787,17.656071,17.718474,20.367241,17.742666,17.772574,17.88262,17.896245,21.096721,21.110692
0.723812,13.858826,19.98379,17.674239,17.749027,20.405794,17.78377,17.820969,17.905509,17.921091,21.11808,21.14265
0.724952,13.882897,20.042571,17.704132,17.769919,20.486771,17.820839,17.849651,17.950912,17.960598,21.141556,21.167243
0.726091,13.914532,20.093327,17.741415,17.802254,20.539052,17.846118,17.865821,17.987975,17.976813,21.179821,21.198468
0.727231,13.942957,20.140666,17.782873,17.836645,20.576382,17.871633,17.896245,18.003539,18.002435,21.201757,21.226
0.728371,13.985113,20.161954,17.823766,17.856989,20.603593,17.886118,17.919513,18.036084,18.024371,21.233254,21.261071
0.729511,14.025037,20.198916,17.855496,17.883657,20.636165,17.917711,17.953605,18.067897,18.057067,21.290967,21.306353
0.730651,14.058851,20.221757,17.88147,17.909512,20.666533,17.965507,17.973865,18.089611,18.090573,21.317342,21.337652
0.731791,14.087391,20.275911,17.907916,17.937516,20.712927,17.99444,18.005034,18.13429,18.115072,21.353475,21.36925
0.732931,14.108122,20.307676,17.942538,17.971863,20.739978,18.018162,18.039866,18.154843,18.147838,21.391865,21.408108
0.73407,14.121158,20.343481,17.97583,17.999402,20.778244,18.036084,18.081892,18.195717,18.193231,21.423992,21.43321
0.73521,14.166639,20.367156,18.003007,18.026281,20.829151,18.067897,18.100889,18.230545,18.230066,21.454051,21.462008
0.73635,14.194276,20.40378,18.029676,18.066562,20.862817,18.089273,18.12759,18.25848,18.264724,21.484011,21.503877
0.73749,14.220143,20.423674,18.051889,18.09022,20.920872,18.146375,18.162861,18.293851,18.30604,21.52993,21.542094
0.73863,14.257197,20.449462,18.082978,18.115072,20.954487,18.17493,18.192667,18.314392,18.338767,21.577829,21.584332
0.73977,14.283042,20.480687,18.125774,18.140965,20.979559,18.205034,18.24104,18.338392,18.370893,21.59785,21.608631
0.74091,14.313171,20.514136,18.146375,18.178276,21.009523,18.244152,18.260227,18.37701,18.384409,21.623452,21.640651
0.742049,14.345964,20.543246,18.171913,18.21482,21.042641,18.281075,18.290189,18.407076,18.419863,21.671021,21.688917
0.743189,14.407814,20.584944,18.200574,18.245363,21.067641,18.301504,18.324552,18.425254,18.449743,21.718132,21.729277
0.744329,14.43877,20.626664,18.237638,18.271414,21.092676,18.327306,18.358319,18.458283,18.475098,21.74195,21.758044
0.745469,14.462177,20.685677,18.260118,18.298469,21.122183,18.342704,18.376555,18.479859,18.510723,21.776082,21.789356
0.746609,14.487584,20.71326,18.294141,18.334712,21.164588,18.368138,18.412152,18.511521,18.539736,21.792652,21.810168
0.747749,14.51481,20.747033,18.32933,18.353272,21.191632,18.423109,18.449743,18.543026,18.599869,21.832782,21.837883
0.748889,14.567097,20.771347,18.369179,18.376272,21.213804,18.436947,18.481275,18.561584,18.617319,21.868812,21.873385
0.750028,14.624977,20.808536,18.39498,18.407217,21.247472,18.485443,18.531452,18.607156,18.644595,21.902611,21.912422
0.751168,14.647298,20.853308,18.427556,18.449743,21.30504,18.511521,18.576404,18.651125,18.672706,21.962837,21.976501
0.752308,14.665124,20.872157,18.45794,18.477208,21.334353,18.548051,18.607868,18.682518,18.700349,21.983234,22.003801
0.753448,14.703115,20.909764,18.480393,18.499298,21.396546,18.568601,18.621223,18.708852,18.720431,22.029264,22.049254
0.754588,14.727576,20.955726,18.515659,18.554855,21.431093,18.599515,18.645914,18.746076,18.745989,22.070237,22.081527
0.755728,14.783322,21.007457,18.554136,18.589953,21.45459,18.627685,18.697353,18.768421,18.7864,22.086875,22.096181
0.756868,14.821571,21.048825,18.595146,18.623875,21.483634,18.668157,18.720894,18.809927,18.819039,22.118027,22.130037
0.758008,14.845569,21.103167,18.631924,18.657714,21.503661,18.714493,18.743394,18.828181,18.83544,22.15665,22.168434
0.759147,14.872772,21.129345,18.67342,18.696594,21.532084,18.746076,18.774633,18.865353,18.871217,22.187562,22.203078
0.760287,14.894527,21.181974,18.71956,18.711797,21.578571,18.774253,18.803614,18.882915,18.923404,22.207506,22.228019
0.761427,14.921521,21.227259,18.757382,18.741214,21.630986,18.803049,18.824157,18.916433,18.951858,22.221638,22.260013
0.762567,14.948757,21.264375,18.792484,18.774633,21.668577,18.828804,18.837267,18.953573,18.982401,22.294067,22.303014
0.763707,14.978278,21.311565,18.812657,18.805722,21.708368,18.858398,18.879461,18.982366,19.025791,22.321164,22.339977
0.764847,15.004138,21.374693,18.838679,18.837267,21.751416,18.881693,18.932326,18.996929,19.044391,22.366858,22.384567
0.765987,15.043092,21.395313,18.8681,18.871688,21.781601,18.91625,18.969349,19.017576,19.072585,22.394964,22.409755
0.767126,15.083339,21.435032,18.89768,18.932326,21.837899,18.953286,18.990581,19.029303,19.100978,22.438036,22.443422
0.768266,15.100022,21.466249,18.916433,18.965971,21.868507,18.966919,19.02807,19.057968,19.137527,22.45741,22.462201
0.769406,15.129921,21.520156,18.949773,18.990992,21.898129,18.993959,19.058758,19.125282,19.156019,22.489703,22.50421
0.770546,15.154702,21.556616,18.982366,19.02807,21.942175,19.022694,19.090459,19.156389,19.178515,22.535728,22.555295
0.771686,15.174367,21.579011,19.011338,19.060891,21.984773,19.05478,19.117402,19.192378,19.227419,22.571692,22.581295
0.772826,15.204012,21.618364,19.028424,19.085216,22.014713,19.119504,19.142169,19.224572,19.24993,22.60111,22.60784
0.773966,15.23633,21.640918,19.055692,19.134875,22.038952,19.150411,19.162741,19.251466,19.274025,22.638182,22.647629
0.775105,15.262311,21.676231,19.119504,19.149203,22.07424,19.178569,19.204826,19.277227,19.292194,22.671095,22.676304
0.776245,15.301469,21.713958,19.155086,19.171506,22.128125,19.213213,19.237474,19.309395,19.325506,22.707453,22.713759
0.777385,15.329099,21.754265,19.193903,19.1977,22.172245,19.246787,19.24993,19.341034,19.352901,22.730345,22.741664
0.778525,15.345753,21.806301,19.225247,19.25373,22.223242,19.275368,19.2716,19.372395,19.393095,22.764884,22.771963
0.779665,15.385654,21.851382,19.244652,19.272179,22.276242,19.316091,19.297174,19.416283,19.420048,22.799732,22.801836
0.780805,15.425138,21.90869,19.263798,19.291177,22.295476,19.341034,19.343981,19.451294,19.450162,22.834129,22.840897
0.781945,15.44879,21.967931,19.294498,19.329101,22.329573,19.377817,19.389002,19.509544,19.475624,22.858218,22.866859
0.783084,15.4722,22.013213,19.341034,19.358995,22.358914,19.408157,19.415603,19.540912,19.501138,22.892222,22.894345
0.784224,15.496017,22.052759,19.376347,19.396618,22.386387,19.431204,19.451594,19.577794,19.540347,22.931119,22.935843
0.785364,15.524578,22.077883,19.403175,19.440559,22.417912,19.473237,19.478099,19.597452,19.585759,22.950193,22.96293
0.786504,15.569222,22.106051,19.420756,19.459564,22.440667,19.529205,19.509504,19.622595,19.633001,22.985225,22.995393
0.787644,15.590229,22.14052,19.471824,19.4918,22.472642,19.564925,19.543072,19.670358,19.66761,23.02487,23.036378
0.788784,15.610496,22.203882,19.509544,19.512544,22.541189,19.600268,19.593013,19.721939,19.715307,23.064117,23.064898
0.789924,15.641332,22.243721,19.55684,19.571541,22.572858,19.642242,19.650492,19.754739,19.750927,23.093351,23.104498
0.791063,15.669607,22.272281,19.581627,19.6188,22.625905,19.683093,19.691489,19.797202,19.789461,23.12088,23.130296
0.792203,15.697385,22.315576,19.619963,19.665989,22.662226,19.721939,19.742965,19.818046,19.820744,23.146578,23.165727
0.793343,15.732571,22.342742,19.662204,19.709993,22.682116,19.758457,19.789461,19.866692,19.838782,23.184051,23.187135
0.794483,15.773329,22.375409,19.703376,19.735211,22.707606,19.798927,19.820744,19.896266,19.865297,23.193051,23.212262
0.795623,15.807609,22.412071,19.733152,19.783044,22.723116,19.826152,19.844656,19.944346,19.889034,23.228003,23.237077
0.796763,15.841116,22.456748,19.78078,19.807844,22.744073,19.858728,19.865401,19.991478,19.929002,23.254388,23.261484
0.797903,15.867384,22.487077,19.808302,19.823045,22.784008,19.886012,19.882131,20.017603,19.966026,23.283756,23.298131
0.799043,15.892223,22.517623,19.842755,19.844656,22.814056,19.931588,19.929002,20.037728,19.999403,23.331388,23.335696
0.800182,15.915809,22.557834,19.876954,19.878635,22.851407,19.98255,19.966026,20.060643,20.031903,23.371452,23.377802
0.801322,15.930816,22.591261,19.906358,19.929002,22.879587,20.010001,19.999664,20.079482,20.068379,23.400166,23.404837
0.802462,15.971166,22.623104,19.966281,19.966026,22.903696,20.034301,20.031903,20.112876,20.097584,23.431623,23.438527
0.803602,15.996485,22.67122,20.000978,19.99945,22.940699,20.055449,20.057604,20.13429,20.147142,23.457185,23.465514
0.804742,16.024845,22.720361,20.028711,20.031583,22.972517,20.074729,20.088108,20.170132,20.183863,23.483958,23.486948
0.805882,16.056804,22.753855,20.060643,20.065975,23.009627,20.109925,20.121301,20.197258,20.217874,23.513631,23.514195
0.807022,16.090073,22.800744,20.079482,20.083552,23.058631,20.131471,20.164609,20.243994,20.269627,23.529685,23.531057
0.808161,16.12047,22.824191,20.10073,20.121301,23.083353,20.162677,20.196533,20.287955,20.299467,23.566383,23.582737
0.809301,16.14839,22.869755,20.146835,20.155476,23.112046,20.195953,20.224748,20.305851,20.335436,23.619553,23.627738
0.810441,16.205913,22.919957,20.170513,20.200448,23.146613,20.238365,20.264411,20.329039,20.37607,23.658898,23.66682
0.811581,16.248421,22.95485,20.20815,20.232074,23.182575,20.289099,20.282839,20.365481,20.407859,23.714695,23.726659
0.812721,16.271099,23.000357,20.263225,20.264411,23.272881,20.304031,20.318573,20.385365,20.448717,23.762393,23.776106
0.813861,16.322192,23.06294,20.291945,20.299044,23.340277,20.347139,20.35549,20.400577,20.468658,23.831166,23.836482
0.815001,16.339941,23.118048,20.309769,20.352419,23.396345,20.366806,20.396638,20.431888,20.490723,23.859862,23.863666
0.81614,16.389737,23.176623,20.332554,20.395336,23.432736,20.386705,20.440841,20.463766,20.522364,23.916157,23.932434
0.81728,16.427254,23.219759,20.37161,20.411344,23.480351,20.40721,20.475871,20.494118,20.543499,23.954863,23.955739
0.81842,16.500846,23.269228,20.391528,20.45927,23.531334,20.449291,20.514733,20.526554,20.588086,23.97781,23.981408
0.81956,16.518066,23.317072,20.41498,20.479885,23.582021,20.475088,20.537623,20.553247,20.610148,24.021319,24.030452
0.8207,16.539785,23.372176,20.452195,20.522157,23.617915,20.509923,20.584868,20.581749,20.647048,24.055928,24.065594
0.82184,16.571764,23.414294,20.476048,20.543499,23.64883,20.531528,20.601177,20.621261,20.682114,24.108172,24.110792
0.82298,16.613534,23.4525,20.512813,20.581084,23.707206,20.562824,20.623624,20.658235,20.698713,24.143855,24.14839
0.824119,16.644122,23.487655,20.540972,20.603583,23.76637,20.583211,20.671166,20.684766,20.721445,24.182379,24.185918
0.825259,16.670911,23.523771,20.593096,20.630859,23.803631,20.621261,20.698713,20.73457,20.742165,24.205162,24.212524
0.826399,16.70229,23.557473,20.640961,20.68664,23.825463,20.664261,20.725711,20.75414,20.76561,24.231836,24.237172
0.827539,16.724152,23.604478,20.672468,20.702211,23.855888,20.705578,20.755379,20.779105,20.807174,24.30573,24.309215
0.828679,16.757214,23.669627,20.717538,20.734353,23.894221,20.744982,20.792332,20.79844,20.863661,24.334171,24.334787
0.829819,16.81162,23.688964,20.747915,20.756415,23.933025,20.770222,20.829996,20.852322,20.905521,24.360101,24.365141
0.830959,16.857088,23.741636,20.774247,20.79476,23.955462,20.794528,20.869917,20.878161,20.943254,24.390759,24.39522
0.832098,16.884476,23.761497,20.797777,20.840535,23.978797,20.825196,20.90632,20.920949,20.983943,24.426493,24.429398
0.833238,16.937917,23.806248,20.852322,20.898357,24.0127,20.864645,20.953799,20.985742,21.010762,24.456662,24.458974
0.834378,16.968552,23.853657,20.881507,20.92525,24.069266,20.907806,20.974749,21.016054,21.031744,24.513705,24.514547
0.835518,17.025363,23.899633,20.920561,20.967753,24.104719,20.947224,21.00763,21.050399,21.070218,24.565934,24.571543
0.836658,17.041088,23.929541,20.985071,21.009058,24.134374,21.019241,21.03366,21.097204,21.121867,24.591266,24.592838
0.837798,17.069617,23.985842,21.019241,21.03366,24.178361,21.050399,21.070218,21.140729,21.154799,24.621612,24.624517
0.838938,17.089784,24.02515,21.054404,21.06849,24.228534,21.097204,21.12673,21.172251,21.176464,24.652651,24.653657
0.840078,17.11225,24.079443,21.103335,21.103883,24.273656,21.14195,21.161094,21.200166,21.203916,24.682997,24.686214
0.841217,17.151955,24.109269,21.140729,21.150726,24.354236,21.170789,21.186485,21.262282,21.244666,24.712539,24.713812
0.842357,17.183391,24.174389,21.178967,21.179179,24.39428,21.197257,21.228986,21.313091,21.283655,24.761409,24.76241
0.843497,17.216955,24.211591,21.200166,21.206198,24.435604,21.233252,21.275526,21.338773,21.3391,24.822574,24.834803
0.844637,17.296706,24.2526,21.258592,21.270934,24.479985,21.313091,21.315365,21.377558,21.405029,24.896376,24.90343
0.845777,17.336789,24.3047,21.298358,21.287372,24.515314,21.338404,21.387656,21.412863,21.440041,24.937069,24.938642
0.846917,17.385941,24.363833,21.338404,21.337762,24.586342,21.372269,21.432846,21.44009,21.467612,24.970166,24.972882
0.848057,17.413303,24.410902,21.360728,21.403029,24.644988,21.408144,21.464687,21.476537,21.508355,25.039193,25.041217
0.849196,17.471462,24.43326,21.401517,21.440315,24.683083,21.448567,21.499393,21.530492,21.558859,25.064973,25.066404
0.850336,17.50916,24.487089,21.434967,21.471476,24.728402,21.494825,21.536217,21.592418,21.623958,25.1211,25.121688
0.851476,17.555714,24.539519,21.476537,21.523074,24.747958,21.54636,21.613401,21.630717,21.664409,25.160289,25.162884
0.852616,17.590831,24.599786,21.525032,21.590335,24.808182,21.619352,21.652276,21.683968,21.689501,25.213613,25.214172
0.853756,17.65206,24.666085,21.602355,21.626069,24.882521,21.677026,21.67685,21.716247,21.736288,25.263925,25.270464
0.854896,17.688339,24.700548,21.656355,21.666832,24.910805,21.691126,21.716204,21.749912,21.761168,25.298525,25.301746
0.856036,17.717299,24.754435,21.687775,21.698697,24.956656,21.727259,21.756654,21.780896,21.802548,25.350405,25.360795
0.857175,17.750328,24.81606,21.719097,21.74235,24.988943,21.762429,21.795819,21.806564,21.843549,25.376008,25.384564
0.858315,17.836484,24.864285,21.744867,21.782409,25.035979,21.793141,21.824174,21.844131,21.895191,25.433309,25.435371
0.859455,17.873204,24.887352,21.776868,21.824174,25.094329,21.814254,21.889744,21.908044,21.914337,25.481656,25.482399
0.860595,17.897667,24.930675,21.81405,21.889371,25.141284,21.83947,21.917774,21.977383,21.969663,25.526704,25.530092
0.861735,17.934004,24.991446,21.851206,21.908447,25.198073,21.894105,21.970615,22.009331,22.02334,25.568889,25.56954
0.862875,17.958814,25.059808,21.894105,21.940796,25.268024,21.967283,22.008426,22.046708,22.061862,25.595328,25.597488
0.864015,17.990229,25.117302,21.957178,21.994607,25.295173,22.018815,22.050745,22.098215,22.114727,25.626397,25.627767
0.865154,18.019751,25.147712,21.999921,22.028052,25.335496,22.066318,22.1019,22.129194,22.161797,25.664369,25.665951
0.866294,18.040498,25.196504,22.030993,22.068386,25.363422,22.111696,22.142081,22.162121,22.190937,25.684455,25.685427
0.867434,18.07496,25.235891,22.087721,22.110818,25.392134,22.129194,22.171948,22.190966,22.216861,25.739745,25.74119
0.868574,18.121372,25.270154,22.122449,22.160023,25.421241,22.167321,22.190937,22.233395,22.237019,25.791101,25.791812
0.869714,18.181366,25.327672,22.163752,22.190327,25.489585,22.20293,22.221217,22.256697,22.297339,25.816954,25.819143
0.870854,18.242142,25.364217,22.20293,22.220339,25.517161,22.246862,22.234609,22.31339,22.33035,25.853385,25.855627
0.871994,18.289479,25.411041,22.245319,22.244986,25.572654,22.274312,22.30364,22.335313,22.365819,25.921978,25.926387
0.873133,18.328386,25.437985,22.274312,22.301736,25.630818,22.321045,22.33035,22.385807,22.393942,25.990949,25.9947
0.874273,18.379661,25.487696,22.32473,22.33035,25.676725,22.344193,22.365819,22.423904,22.423557,26.031336,26.031801
0.875413,18.419084,25.524867,22.368569,22.356013,25.730063,22.388541,22.386062,22.451803,22.46646,26.075084,26.077182
0.876553,18.457489,25.600854,22.411476,22.396029,25.782183,22.425495,22.423557,22.481008,22.511227,26.110388,26.111527
0.877693,18.495749,25.634994,22.448942,22.430959,25.806203,22.473063,22.479808,22.513817,22.548216,26.146064,26.149696
0.878833,18.5217,25.68695,22.481008,22.496944,25.857875,22.507292,22.530656,22.543298,22.572324,26.169515,26.170651
0.879973,18.551789,25.743915,22.520174,22.528455,25.885751,22.533517,22.573051,22.5892,22.607184,26.200469,26.20191
0.881113,18.588399,25.794184,22.562706,22.563062,25.950859,22.5892,22.617414,22.633126,22.650257,26.239149,26.239447
0.882252,18.627004,25.845049,22.594331,22.593873,25.988363,22.639408,22.654473,22.677245,22.706188,26.302914,26.303927
0.883392,18.685829,25.901474,22.639438,22.646302,26.050014,22.682864,22.725351,22.732391,22.754202,26.358305,26.359282
0.884532,18.731472,25.953668,22.691603,22.665038,26.090249,22.727831,22.762938,22.777701,22.781962,26.409996,26.410627
0.885672,18.790053,26.0072,22.759241,22.737986,26.137837,22.771681,22.794542,22.842456,22.827327,26.445578,26.446004
0.886812,18.824649,26.031969,22.808856,22.764043,26.170847,22.821821,22.860707,22.874029,22.88972,26.484454,26.486615
0.887952,18.866783,26.079307,22.853785,22.794542,26.21695,22.858045,22.88022,22.929123,22.944878,26.537218,26.537453
0.889092,18.902661,26.139001,22.895052,22.872256,26.25146,22.916523,22.92958,22.97858,22.96373,26.580231,26.581366
0.890231,18.93553,26.161676,22.969331,22.922214,26.281739,22.969331,22.962495,23.02154,23.03708,26.627395,26.627727
0.891371,18.962463,26.206029,23.02154,22.958099,26.351785,23.009336,23.024347,23.070049,23.079039,26.674668,26.676056
0.892511,19.009895,26.256653,23.070049,22.9962,26.402084,23.048945,23.060336,23.136407,23.105629,26.703953,26.705042
0.893651,19.044965,26.31533,23.116938,23.055572,26.462126,23.088156,23.099041,23.176634,23.157878,26.740456,26.740949
0.894791,19.096644,26.356137,23.160556,23.095071,26.483328,23.139667,23.133942,23.226177,23.215303,26.78727,26.78875
0.895931,19.135118,26.383009,23.198944,23.132596,26.514503,23.19002,23.19471,23.248098,23.249767,26.839379,26.840149
0.897071,19.16949,26.429424,23.237851,23.176481,26.541849,23.230932,23.219514,23.288756,23.323139,26.889365,26.889482
0.89821,19.218676,26.478654,23.283546,23.245334,26.584684,23.264706,23.267311,23.33611,23.38863,26.933372,26.934131
0.89935,19.269679,26.544828,23.336136,23.311999,26.653124,23.304262,23.336314,23.370627,23.440518,26.955288,26.958287
0.90049,19.309213,26.587203,23.362561,23.366456,26.701039,23.348397,23.378072,23.414881,23.464947,27.007177,27.00782
0.90163,19.334045,26.655554,23.421398,23.412437,26.751816,23.405688,23.417128,23.470262,23.532972,27.04833,27.049042
0.90277,19.375919,26.687016,23.461124,23.456374,26.779492,23.458493,23.458624,23.512825,23.579129,27.077332,27.078566
0.90391,19.438559,26.734151,23.501901,23.521684,26.82085,23.501901,23.521684,23.577033,23.631732,27.110384,27.111601
0.90505,19.485212,26.812778,23.565381,23.559626,26.855014,23.56921,23.579129,23.645436,23.656261,27.174062,27.17452
0.906189,19.525985,26.860355,23.607519,23.612679,26.930678,23.621171,23.624194,23.701703,23.695452,27.215667,27.217061
0.907329,19.576127,26.912258,23.667164,23.650559,26.958411,23.704554,23.657213,23.738558,23.730369,27.279376,27.280011
0.908469,19.613099,26.974536,23.717735,23.674558,27.042509,23.757651,23.695995,23.801515,23.772683,27.318136,27.319048
0.909609,19.651069,27.043096,23.783165,23.751438,27.103023,23.837711,23.767058,23.878494,23.797698,27.3584,27.360916
0.910749,19.706198,27.110095,23.818382,23.787202,27.158771,23.900186,23.79425,23.916201,23.851236,27.399855,27.400534
0.911889,19.743426,27.135787,23.900186,23.833099,27.210305,23.93967,23.833556,23.948932,23.899645,27.470553,27.471142
0.913029,19.806456,27.186187,23.945495,23.874922,27.290418,23.971109,23.899645,24.018559,23.948387,27.529334,27.529536
0.914168,19.870523,27.221205,24.018559,23.929248,27.363706,24.043061,23.948387,24.067228,24.009598,27.594485,27.595124
0.915308,19.910494,27.317346,24.061909,23.956929,27.403461,24.098844,24.005553,24.133161,24.066759,27.675194,27.67538
0.916448,19.993484,27.397181,24.110882,24.023516,27.491454,24.15145,24.060387,24.203361,24.103331,27.716232,27.716459
0.917588,20.023421,27.439284,24.179844,24.08042,27.539356,24.199663,24.104254,24.245286,24.163362,27.772737,27.773313
0.918728,20.08427,27.505538,24.2315,24.110517,27.583953,24.242354,24.176409,24.307627,24.209106,27.83482,27.834918
0.919868,20.14798,27.580066,24.280913,24.171085,27.653159,24.306786,24.222565,24.36129,24.265798,27.889258,27.889808
0.921008,20.182356,27.611529,24.325628,24.232042,27.713538,24.346071,24.27629,24.404426,24.30249,27.95,27.951167
0.922147,20.220932,27.639636,24.377437,24.28629,27.762673,24.38303,24.338978,24.429383,24.371805,27.98923,27.989579
0.923287,20.252021,27.693023,24.427449,24.367079,27.804311,24.429602,24.390557,24.467669,24.431241,28.027765,28.0279
0.924427,20.299929,27.758356,24.483606,24.401157,27.841504,24.483606,24.439278,24.5268,24.491739,28.06893,28.069314
0.925567,20.342461,27.788988,24.53619,24.440999,27.875695,24.536975,24.512341,24.571729,24.552446,28.099771,28.100341
0.926707,20.374888,27.831118,24.57749,24.493016,27.938095,24.580535,24.569999,24.657461,24.621902,28.15953,28.159714
0.927847,20.447447,27.867955,24.620843,24.552446,27.979042,24.671778,24.646108,24.707692,24.663064,28.219087,28.220449
0.928987,20.486699,27.93224,24.685213,24.622914,28.017366,24.730443,24.681735,24.752111,24.69969,28.257311,28.259093
0.930127,20.537395,27.97742,24.741776,24.668118,28.098324,24.7723,24.736917,24.818598,24.772362,28.309798,28.311809
0.931266,20.592651,28.012609,24.802317,24.730884,28.133663,24.842947,24.821111,24.882991,24.837095,28.341688,28.343488
0.932406,20.650411,28.080632,24.864737,24.817453,28.168319,24.898971,24.847949,24.908786,24.878521,28.389754,28.391469
0.933546,20.679724,28.13422,24.902044,24.86149,28.245959,24.938766,24.904293,25.000458,24.943171,28.449179,28.449569
0.934686,20.738016,28.198514,24.953447,24.913573,28.284027,25.019361,24.954254,25.049311,25.001416,28.497942,28.498148
0.935826,20.797356,28.266919,25.0385,24.955256,28.32708,25.044131,25.049816,25.08241,25.067496,28.560727,28.561143
0.936966,20.892646,28.328028,25.080533,25.049816,28.398777,25.084134,25.088475,25.14364,25.095133,28.651362,28.651811
0.938106,20.99396,28.391052,25.124851,25.088482,28.502326,25.147701,25.113167,25.182336,25.155643,28.744373,28.744712
0.939245,21.055881,28.509995,25.159072,25.135436,28.624795,25.180615,25.165936,25.223012,25.2075,28.837563,28.83771
0.940385,21.108166,28.620302,25.205473,25.184706,28.67843,25.24244,25.255938,25.294692,25.285536,28.890913,28.891641
0.941525,21.1782,28.662829,25.246508,25.26856,28.773036,25.297349,25.300102,25.330042,25.320542,28.980444,28.980913
0.942665,21.214947,28.743223,25.315008,25.320542,28.824471,25.358523,25.339901,25.376703,25.38078,29.016969,29.017188
0.943805,21.263692,28.787445,25.376703,25.393947,28.857787,25.415095,25.384961,25.439401,25.452787,29.049213,29.049279
0.944945,21.342861,28.834358,25.434612,25.470272,28.900275,25.455092,25.452787,25.496508,25.537306,29.136076,29.136306
0.946085,21.408934,28.889745,25.490384,25.547439,28.96821,25.500071,25.542195,25.586678,25.596251,29.18435,29.18485
0.947224,21.441113,28.924587,25.575299,25.605519,28.995876,25.631736,25.596251,25.64754,25.654636,29.224198,29.225299
0.948364,21.486082,28.995078,25.639459,25.654636,29.056365,25.678255,25.652109,25.721305,25.733899,29.258727,29.259163
0.949504,21.515013,29.095077,25.707087,25.744738,29.119468,25.746569,25.75398,25.783605,25.784961,29.326024,29.326818
0.950644,21.577628,29.144714,25.77735,25.799942,29.18763,25.803869,25.803263,25.85388,25.822971,29.409827,29.412494
0.951784,21.69787,29.183826,25.847964,25.859127,29.255458,25.874156,25.858634,25.936156,25.874298,29.461796,29.462143
0.952924,21.734203,29.258126,25.933799,25.921263,29.322633,25.970322,25.921263,26.024198,25.964151,29.540816,29.541033
0.954064,21.773445,29.319466,26.00551,25.997639,29.377961,26.036891,26.003938,26.112332,26.026549,29.584502,29.585607
0.955203,21.84575,29.383822,26.112332,26.090124,29.433859,26.127203,26.115879,26.163952,26.129445,29.615076,29.615693
0.956343,21.894203,29.441575,26.18395,26.189289,29.517867,26.199418,26.203509,26.218808,26.211538,29.690955,29.696078
0.957483,21.960141,29.517132,26.222325,26.271916,29.618527,26.254935,26.312758,26.273595,26.333707,29.790517,29.79058
0.958623,22.016439,29.606541,26.319558,26.349583,29.683948,26.365175,26.368141,26.402728,26.390863,29.855368,29.855521
0.959763,22.108705,29.679993,26.431444,26.412104,29.750304,26.443029,26.430325,26.472251,26.485211,29.932881,29.9334
0.960903,22.169397,29.729558,26.519854,26.504993,29.793116,26.504698,26.536311,26.544477,26.546907,29.977927,29.978998
0.962043,22.219812,29.802484,26.567184,26.594149,29.876547,26.560106,26.604916,26.619513,26.62263,30.049188,30.049249
0.963182,22.282373,29.89105,26.664111,26.659324,29.933438,26.655953,26.673215,26.669575,26.700567,30.103343,30.103444
0.964322,22.372094,29.952126,26.703464,26.756407,30.027738,26.699749,26.756407,26.72926,26.777645,30.204119,30.204471
0.965462,22.442666,30.038192,26.787339,26.867386,30.1018,26.771331,26.825533,26.809621,26.875784,30.276557,30.276862
0.966602,22.495845,30.118411,26.889692,26.955025,30.162796,26.853362,26.932657,26.911208,26.962033,30.32632,30.326975
0.967742,22.563568,30.189422,26.956043,27.036765,30.227579,26.939531,26.997881,26.972493,27.039781,30.404989,30.40526
0.968882,22.626997,30.274138,27.009785,27.100285,30.355038,26.973393,27.060912,27.068863,27.110995,30.480963,30.481416
0.970022,22.67338,30.334947,27.119421,27.200706,30.392052,27.075925,27.184822,27.126942,27.240223,30.537996,30.538078
0.971162,22.768587,30.410218,27.166699,27.272283,30.448723,27.145132,27.260853,27.184168,27.306801,30.615301,30.615654
0.972301,22.869286,30.529726,27.241618,27.328307,30.558874,27.200247,27.327228,27.244118,27.375042,30.7321,30.732295
0.973441,22.938387,30.631585,27.321499,27.413974,30.616331,27.321499,27.413974,27.339322,27.432856,30.776684,30.776895
0.974581,22.990663,30.709357,27.395705,27.462048,30.731706,27.395705,27.456816,27.407734,27.482905,30.861131,30.861219
0.975721,23.159137,30.840108,27.474178,27.581827,30.868138,27.474178,27.577415,27.498574,27.595502,31.026642,31.026673
0.976861,23.266577,30.974137,27.541587,27.638671,30.982263,27.553713,27.638671,27.56406,27.658141,31.125995,31.12622
0.978001,23.324306,31.022921,27.670152,27.730767,31.048804,27.701464,27.712295,27.70194,27.741642,31.197091,31.197601
0.979141,23.389859,31.120024,27.780699,27.80982,31.161873,27.764783,27.759156,27.788562,27.817392,31.273955,31.274132
0.98028,23.468347,31.207374,27.840556,27.903118,31.221669,27.82572,27.847316,27.853428,27.904375,31.358837,31.359211
0.98142,23.567888,31.313635,27.955036,28.012716,31.321791,27.91545,28.012716,27.956926,28.027029,31.435836,31.436045
0.98256,23.656933,31.349893,28.005961,28.101646,31.426047,27.995148,28.101646,28.023328,28.121438,31.557952,31.557997
0.9837,23.781029,31.500325,28.126815,28.206328,31.536662,28.126815,28.206328,28.148756,28.245088,31.649331,31.649455
0.98484,23.935575,31.677046,28.20328,28.348107,31.69923,28.203418,28.348107,28.211307,28.36851,31.813795,31.813823
0.98598,24.058889,31.765291,28.30764,28.461081,31.843741,28.30633,28.451776,28.308704,28.492894,31.950709,31.950756
0.98712,24.128204,31.908536,28.413262,28.537071,31.938764,28.413262,28.535727,28.433009,28.553412,32.040687,32.040735
0.988259,24.297927,32.061021,28.659608,28.715042,32.081224,28.677565,28.677404,28.677565,28.720062,32.190798,32.190919
0.989399,24.467317,32.241699,28.897559,28.817575,32.229412,28.901064,28.788881,28.901064,28.8309,32.355672,32.355764
0.990539,24.515402,32.319049,28.983858,29.009428,32.316288,29.01674,28.951662,29.037353,29.013416,32.417578,32.417784
0.991679,24.631268,32.418257,29.183834,29.112792,32.448033,29.181141,29.097232,29.183834,29.119363,32.535804,32.535925
0.992819,24.823188,32.544684,29.392969,29.341218,32.646278,29.365543,29.321481,29.392969,29.341218,32.728498,32.72852
0.993959,24.933165,32.738302,29.575195,29.511069,32.759753,29.592098,29.511069,29.592098,29.511069,32.86124,32.861263
0.995099,25.145998,32.959032,29.941966,29.805467,32.971778,29.941966,29.805467,29.941966,29.805467,33.063574,33.063618
0.996238,25.428166,33.253365,30.10697,30.214961,33.28358,30.10697,30.214961,30.10697,30.214961,33.358372,33.358393
0.997378,25.765827,33.61409,30.493082,30.452934,33.619777,30.493082,30.452934,30.536527,30.452934,33.688102,33.68816
0.998518,26.10967,33.9772,31.022167,31.06665,33.965386,31.022167,31.000174,31.022167,31.06665,34.041125,34.041167
0.999658,26.401755,34.275143,32.080523,31.854149,34.288194,32.080523,31.854149,32.080523,31.854149,34.337942,34.337972


==> plotoverpilots_16x4.txt <==
pilots	uniform	H_OMP_cb_DL	H_OMP_cb_UL	H_LS_cb_DL	H_LS_cb_UL	cb_DL	cb_UL	CNN_DL	CNN_UL	H_LS_wf	H_OMP_wf
2	9.333856258919305	7.548734433346621	7.888010404082072	8.610412779643147	8.380875152251424	12.459648683344977	12.459307808079126	8.938788447134774	8.611555376766308	4.578082842822728	4.424566792232746
4	9.333856258919305	7.657737294077787	7.901583844637894	9.264620735155383	9.20857523772242	12.459648683344977	12.459307808079126	10.700224884556908	10.596774634960935	7.187311894434427	4.536374898389643
6	9.333856258919305	7.791510245635695	7.971796549820203	10.345638106954713	10.631774445170732	12.459648683344977	12.459307808079126	11.195415973978701	11.197878203297629	8.994141178317868	4.886335556475184
8	9.333856258919305	8.18726788841457	8.395480469506508	10.71408243466431	10.863674909448521	12.459648683344977	12.459307808079126	11.376232177204766	11.365441293461743	10.288947365749284	5.559463206294373
10	9.333856258919305	8.34656010243553	8.531095266679719	11.40773605130684	11.460113420665854	12.459648683344977	12.459307808079126	11.434563145953323	11.51270965079393	11.370381020850896	5.935193560388535
12	9.333856258919305	8.821071350128738	9.010384255175842	11.543135037553629	11.615100139440594	12.459648683344977	12.459307808079126	11.636785091363828	11.59400019453676	12.248732926729357	6.730357774464761
14	9.333856258919305	9.514282899493331	9.671338550671733	11.892997210544848	11.923265029329514	12.459648683344977	12.459307808079126	11.636278525032745	11.726335014231571	13.038432783945884	8.218712700638545
16	9.333856258919305	11.558741451518737	11.564188568862482	12.181343026771358	12.185545648874042	12.459648683344977	12.459307808079126	11.627796696112624	11.73679440192416	13.753388961093869	12.702881682428217


==> plotoverpilots_16x4_omp.txt <==
pilots	uniform	H_OMP_cb_DL	H_OMP_cb_UL	H_LS_cb_DL	H_LS_cb_UL	cb_DL	cb_UL	CNN_DL	CNN_UL	H_LS_wf	H_OMP_wf
2	9.333856258919305	7.548734433346621	8.408170812811457	8.92714643068104	8.380875152251424	12.459648683344977	12.459307808079126	8.938788447134774	8.611555376766308	4.578082842822728	4.604541301540133
4	9.333856258919305	9.929779757913497	9.856042905954192	9.264620735155383	9.20857523772242	12.459648683344977	12.459307808079126	10.700224884556908	10.596774634960935	7.187311894434427	7.29171191059579
6	9.333856258919305	10.85581719826112	10.865522261127529	10.345638106954713	10.631774445170732	12.459648683344977	12.459307808079126	11.195415973978701	11.197878203297629	8.994141178317868	9.186306673952691
8	9.333856258919305	11.309603980895487	11.236504302909115	10.71408243466431	10.863674909448521	12.459648683344977	12.459307808079126	11.376232177204766	11.365441293461743	10.288947365749284	10.580897958735209
10	9.333856258919305	11.503562566697209	11.533250767446063	11.40773605130684	11.460113420665854	12.459648683344977	12.459307808079126	11.434563145953323	11.51270965079393	11.370381020850896	11.507679195693905
12	9.333856258919305	11.729849453337044	11.737858345455733	11.543135037553629	11.615100139440594	12.459648683344977	12.459307808079126	11.636785091363828	11.59400019453676	12.248732926729357	12.361935262115034
14	9.333856258919305	11.979292726831504	11.954904486685397	11.892997210544848	11.923265029329514	12.459648683344977	12.459307808079126	11.636278525032745	11.726335014231571	13.038432783945884	13.155643441454997
16	9.333856258919305	12.180624733169651	12.172704732654548	12.181343026771358	12.185545648874042	12.459648683344977	12.459307808079126	11.627796696112624	11.73679440192416	13.753388961093869	13.845578551791888


==> plotoverpilots_32x16.txt <==
pilots	uniform	H_LS_cb_DL	H_LS_cb_UL	cb_DL	cb_UL	CNN_DL	CNN_UL	H_LS_wf
2	32.36777296948164	28.46779157539209	26.14997612187	38.55677204341693	38.533312680268764	30.680803080641034	31.525434522763252	7.354701571919361
4	32.36777296948164	31.428565875915382	31.150151152522028	38.55677204341693	38.533312680268764	35.199305370032874	35.97257505380817	12.29041212163662
8	32.36777296948164	34.59195534858702	34.8286796411799	38.55677204341693	38.533312680268764	37.64014955371677	37.435347324041004	19.102692804991253
12	32.36777296948164	34.60275961224473	35.670349106424425	38.55677204341693	38.533312680268764	37.614001920867636	37.65343680094186	24.355858271342537
16	32.36777296948164	36.62161925564964	36.50179928320484	38.55677204341693	38.533312680268764	37.82108192454077	37.80971746568754	28.316382680011905
24	32.36777296948164	37.66719702800076	37.716631694101245	38.55677204341693	38.533312680268764	37.976583473226945	38.03439737424855	34.799428036675955
32	32.36777296948164	38.01536615075345	38.029279437151075	38.55677204341693	38.533312680268764	38.091366177016184	38.101156471140236	39.83491258130298


==> plotoverpilots_32x16_omp.txt <==
pilots	uniform	H_LS_cb_DL	H_LS_cb_UL	cb_DL	cb_UL	CNN_DL	CNN_UL	H_LS_wf	H_OMP_wf	H_OMP_cb_UL	H_OMP_cb_DL
2	32.36777296948164	28.46779157539209	26.14997612187	38.55677204341693	38.533312680268764	30.680803080641034	31.525434522763252	7.354701571919361	7.115046301239257	27.582953764989142	28.988877339546118
4	32.36777296948164	31.428565875915382	31.150151152522028	38.55677204341693	38.533312680268764	35.199305370032874	35.97257505380817	12.29041212163662	12.0922279375637	34.03576580638431	34.482437489748634
8	32.36777296948164	34.59195534858702	34.8286796411799	38.55677204341693	38.533312680268764	37.64014955371677	37.435347324041004	19.102692804991253	19.247336029413724	36.73333546526847	36.32057447441101
12	32.36777296948164	34.60275961224473	35.670349106424425	38.55677204341693	38.533312680268764	37.614001920867636	37.65343680094186	24.355858271342537	26.176555227852266	37.55628577805188	37.4910445268782
16	32.36777296948164	36.62161925564964	36.50179928320484	38.55677204341693	38.533312680268764	37.82108192454077	37.80971746568754	28.316382680011905	31.05960589607373	37.80648985836844	37.8352304474759
24	32.36777296948164	37.66719702800076	37.716631694101245	38.55677204341693	38.533312680268764	37.976583473226945	38.03439737424855	34.799428036675955	36.3475912369785	38.107249758616135	38.07638297401802
32	32.36777296948164	38.01536615075345	38.029279437151075	38.55677204341693	38.533312680268764	38.091366177016184	38.101156471140236	39.83491258130298	40.15841687458781	38.33332151229489	38.314597307766554

